Taming the Zoo of Tetraquarks and Pentaquarks using the HISH Model

In this paper we scan over all possible charmed tetraquarks and pentaquarks. Using the holography inspired stringy hadron (HISH) model we determine the trajectories associated with each of the exotic hadron candidates. The trajectories include further exotic states with higher angular momentum or higher stringy excited states. A trajectory is a property of a genuine exotic hadron and can be used to distinguish between the latter and a molecule. We examine 71 tetraquarks and 210 pentaquarks. Few of these states have already been found but most of the predicted zoo have yet not been discovered. We analyze the strong decay processes of these exotic hadrons and compute the corresponding decay widths of part of them.

==> baryons/fit_n/fit_output.txt <==
[[Variables]]
    n_slope_light:  1.59039150 (init = 1)
    n_slope_heavy:  1.02576280 (init = 0.9)
    m_ud:           0.07 (fixed)
    m_s:            0.39 (fixed)
    m_c:            1.16 (fixed)
    m_b:            4.7 (fixed)
    mdbv_ud:        0.74898464 (init = 0.07)
    mdbv_sud:       0.85906810 (init = 0.39)
    mdbv_ss:        0.39000011 (init = 0.39)
    mdbv_cud:       1.94645521 (init = 1.16)
    mdbv_cs:        2.45722775 (init = 1.16)
    mdbv_bud:       5.19631218 (init = 4.7)
    mdbv_bs:        4.70132054 (init = 4.7)
    intercept_0:    0.42047180 (init = -1)
    slope_0:        1.59039150 == 'n_slope_light'
    m1_0:           0.07000000 == 'm_ud'
    m2_0:           0.74898464 == 'mdbv_ud'
    intercept_1:    0.30378508 (init = -0.5)
    slope_1:        1.59039150 == 'n_slope_light'
    m1_1:           0.07000000 == 'm_ud'
    m2_1:           0.74898464 == 'mdbv_ud'
    intercept_2:    0.49281890 (init = -0.5)
    slope_2:        1.59039150 == 'n_slope_light'
    m1_2:           0.07000000 == 'm_ud'
    m2_2:           0.74898464 == 'mdbv_ud'
    intercept_3:   -0.70264710 (init = -0.5)
    slope_3:        1.59039150 == 'n_slope_light'
    m1_3:           0.07000000 == 'm_ud'
    m2_3:           0.74898464 == 'mdbv_ud'
    intercept_4:   -0.65060384 (init = -0.5)
    slope_4:        1.59039150 == 'n_slope_light'
    m1_4:           0.07000000 == 'm_ud'
    m2_4:           0.74898464 == 'mdbv_ud'
    intercept_5:    0.78519034 (init = -0.5)
    slope_5:        1.59039150 == 'n_slope_light'
    m1_5:           0.07000000 == 'm_ud'
    m2_5:           0.74898464 == 'mdbv_ud'
    intercept_6:   -1.36663892 (init = -0.5)
    slope_6:        1.59039150 == 'n_slope_light'
    m1_6:           0.07000000 == 'm_ud'
    m2_6:           0.74898464 == 'mdbv_ud'
    intercept_7:   -0.78254187 (init = -0.5)
    slope_7:        1.59039150 == 'n_slope_light'
    m1_7:           0.07000000 == 'm_ud'
    m2_7:           0.74898464 == 'mdbv_ud'
    intercept_8:   -0.26719991 (init = -0.5)
    slope_8:        1.59039150 == 'n_slope_light'
    m1_8:           0.07000000 == 'm_ud'
    m2_8:           0.74898464 == 'mdbv_ud'
    intercept_9:    0.74379421 (init = -0.5)
    slope_9:        1.02576280 == 'n_slope_heavy'
    m1_9:           1.94645521 == 'mdbv_cud'
    m2_9:           0.07000000 == 'm_ud'
    intercept_10:   0.38415635 (init = -0.5)
    slope_10:       1.02576280 == 'n_slope_heavy'
    m1_10:          1.94645521 == 'mdbv_cud'
    m2_10:          0.39000000 == 'm_s'
    intercept_11:   0.19604731 (init = -0.5)
    slope_11:       1.02576280 == 'n_slope_heavy'
    m1_11:          0.74898464 == 'mdbv_ud'
    m2_11:          4.70000000 == 'm_b'
    intercept_12:  -0.84000577 (init = -0.5)
    slope_12:       1.02576280 == 'n_slope_heavy'
    m1_12:          0.39000011 == 'mdbv_ss'
    m2_12:          4.70000000 == 'm_b'
	n_slope_light: 1.590391502729641 +/- None
	n_slope_heavy: 1.0257628014672704 +/- None
	m_ud: 0.07 +/- None
	m_s: 0.39 +/- None
	m_c: 1.16 +/- None
	m_b: 4.7 +/- None
	mdbv_ud: 0.7489846389747531 +/- None
	mdbv_sud: 0.8590681037868433 +/- None
	mdbv_ss: 0.3900001119202856 +/- None
	mdbv_cud: 1.9464552091090288 +/- None
	mdbv_cs: 2.457227745022545 +/- None
	mdbv_bud: 5.196312177207246 +/- None
	mdbv_bs: 4.701320537849104 +/- None
	intercept_0: 0.4204718024836894 +/- None
	slope_0: 1.590391502729641 +/- None
	m1_0: 0.07 +/- None
	m2_0: 0.7489846389747531 +/- None
	intercept_1: 0.30378508088168654 +/- None
	slope_1: 1.590391502729641 +/- None
	m1_1: 0.07 +/- None
	m2_1: 0.7489846389747531 +/- None
	intercept_2: 0.49281889563430425 +/- None
	slope_2: 1.590391502729641 +/- None
	m1_2: 0.07 +/- None
	m2_2: 0.7489846389747531 +/- None
	intercept_3: -0.7026470971890997 +/- None
	slope_3: 1.590391502729641 +/- None
	m1_3: 0.07 +/- None
	m2_3: 0.7489846389747531 +/- None
	intercept_4: -0.6506038353077124 +/- None
	slope_4: 1.590391502729641 +/- None
	m1_4: 0.07 +/- None
	m2_4: 0.7489846389747531 +/- None
	intercept_5: 0.7851903414771332 +/- None
	slope_5: 1.590391502729641 +/- None
	m1_5: 0.07 +/- None
	m2_5: 0.7489846389747531 +/- None
	intercept_6: -1.3666389209155934 +/- None
	slope_6: 1.590391502729641 +/- None
	m1_6: 0.07 +/- None
	m2_6: 0.7489846389747531 +/- None
	intercept_7: -0.7825418668720688 +/- None
	slope_7: 1.590391502729641 +/- None
	m1_7: 0.07 +/- None
	m2_7: 0.7489846389747531 +/- None
	intercept_8: -0.26719991479493405 +/- None
	slope_8: 1.590391502729641 +/- None
	m1_8: 0.07 +/- None
	m2_8: 0.7489846389747531 +/- None
	intercept_9: 0.7437942087561503 +/- None
	slope_9: 1.0257628014672704 +/- None
	m1_9: 1.9464552091090288 +/- None
	m2_9: 0.07 +/- None
	intercept_10: 0.38415635164933865 +/- None
	slope_10: 1.0257628014672704 +/- None
	m1_10: 1.9464552091090288 +/- None
	m2_10: 0.39 +/- None
	intercept_11: 0.1960473087567226 +/- None
	slope_11: 1.0257628014672704 +/- None
	m1_11: 0.7489846389747531 +/- None
	m2_11: 4.7 +/- None
	intercept_12: -0.8400057715615624 +/- None
	slope_12: 1.0257628014672704 +/- None
	m1_12: 0.3900001119202856 +/- None
	m2_12: 4.7 +/- None
	Total Reduced Chi-square: 2.3152
	

==> mesons/fit_all/global_output.txt <==
[[Variables]]
    m_ud:                           0.01278605 +/- 0.00793935 (62.09%) (init = 0.06)
    m_s:                            0.36256134 +/- 0.02890219 (7.97%) (init = 0.22)
    mesons_n_slope_light:           0.82541920 +/- 0.01797335 (2.18%) (init = 0.5)
    mesons_j_slope_light:           0.86466769 +/- 0.01512305 (1.75%) (init = 0.86)
    m_c:                            1.10844940 +/- 0.11084162 (10.00%) (init = 1.49)
    m_b:                            4.70884254 +/- 0.03213504 (0.68%) (init = 4.7)
    mesons_n_slope_heavy:           0.44614515 +/- 0.02481147 (5.56%) (init = 0.5)
    mesons_j_slope_heavy:           0.64959416 +/- 0.04680656 (7.21%) (init = 0.5)
    intercept_0_pi:                -1.55262973 +/- 0.12002973 (7.73%) (init = 0)
    slope_0_pi:                     0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_0_pi:                        0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_0_pi:                        0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_1_pi_2:              -0.24808511 +/- 0.23244222 (93.69%) (init = 0)
    slope_1_pi_2:                   0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_1_pi_2:                      0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_1_pi_2:                      0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_2_a_1:               -0.30032852 +/- 0.14018538 (46.68%) (init = 0)
    slope_2_a_1:                    0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_2_a_1:                       0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_2_a_1:                       0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_3_h_1:               -0.12020696 +/- 0.25669314 (213.54%) (init = 0)
    slope_3_h_1:                    0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_3_h_1:                       0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_3_h_1:                       0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_4_omega:              0.55289140 +/- 0.05459790 (9.87%) (init = 0)
    slope_4_omega:                  0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_4_omega:                     0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_4_omega:                     0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_5_omega_3:            0.78643412 +/- 0.17760452 (22.58%) (init = 0)
    slope_5_omega_3:                0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_5_omega_3:                   0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_5_omega_3:                   0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_6_phi:                0.68710812 +/- 0.07171840 (10.44%) (init = -1)
    slope_6_phi:                    0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_6_phi:                       0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    m2_6_phi:                       0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    intercept_7_K:                 -1.28496379 +/- 0.32832081 (25.55%) (init = -2)
    slope_7_K:                      0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_7_K:                         0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    m2_7_K:                         0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_8_K_star:             0.75975084 +/- 0.03775027 (4.97%) (init = -4)
    slope_8_K_star:                 0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_8_K_star:                    0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    m2_8_K_star:                    0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_9_K_star_0:          -0.34052113 +/- 0.03316506 (9.74%) (init = 0)
    slope_9_K_star_0:               0.82541920 +/- 0.01797335 (2.18%) == 'mesons_n_slope_light'
    m1_9_K_star_0:                  0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    m2_9_K_star_0:                  0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_10_pi_or_b:          -0.38893920 +/- 0.16864182 (43.36%) (init = -0.5)
    slope_10_pi_or_b:               0.86466769 +/- 0.01512305 (1.75%) == 'mesons_j_slope_light'
    m1_10_pi_or_b:                  0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_10_pi_or_b:                  0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_11_rho_or_a:          0.50924104 +/- 0.11088141 (21.77%) (init = -0.5)
    slope_11_rho_or_a:              0.86466769 +/- 0.01512305 (1.75%) == 'mesons_j_slope_light'
    m1_11_rho_or_a:                 0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_11_rho_or_a:                 0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_12_eta_or_h:         -0.30298446 +/- 0.03866715 (12.76%) (init = -0.5)
    slope_12_eta_or_h:              0.86466769 +/- 0.01512305 (1.75%) == 'mesons_j_slope_light'
    m1_12_eta_or_h:                 0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_12_eta_or_h:                 0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_13_omega_or_f:        0.53194592 +/- 0.06513514 (12.24%) (init = -0.5)
    slope_13_omega_or_f:            0.86466769 +/- 0.01512305 (1.75%) == 'mesons_j_slope_light'
    m1_13_omega_or_f:               0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    m2_13_omega_or_f:               0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_14_K:                -0.02449286 +/- 0.08549769 (349.07%) (init = -0.5)
    slope_14_K:                     0.86466769 +/- 0.01512305 (1.75%) == 'mesons_j_slope_light'
    m1_14_K:                        0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    m2_14_K:                        0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_15_K_star:            0.70975572 +/- 0.05669689 (7.99%) (init = -0.5)
    slope_15_K_star:                0.86466769 +/- 0.01512305 (1.75%) == 'mesons_j_slope_light'
    m1_15_K_star:                   0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    m2_15_K_star:                   0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_16_phi_or_f__tag:     0.85529111 +/- 0.07160160 (8.37%) (init = -1.5)
    slope_16_phi_or_f__tag:         0.86466769 +/- 0.01512305 (1.75%) == 'mesons_j_slope_light'
    m1_16_phi_or_f__tag:            0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    m2_16_phi_or_f__tag:            0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    intercept_17_D_star0_1:         0.49543294 +/- 0.10320698 (20.83%) (init = 0)
    slope_17_D_star0_1:             0.44614515 +/- 0.02481147 (5.56%) == 'mesons_n_slope_heavy'
    m1_17_D_star0_1:                1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_17_D_star0_1:                0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_18_Psi:               0.86601401 +/- 0.32953455 (38.05%) (init = 0)
    slope_18_Psi:                   0.44614515 +/- 0.02481147 (5.56%) == 'mesons_n_slope_heavy'
    m1_18_Psi:                      1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_18_Psi:                      1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    intercept_19_chi_c2:            1.03564780 +/- 0.40281862 (38.90%) (init = 2)
    slope_19_chi_c2:                0.44614515 +/- 0.02481147 (5.56%) == 'mesons_n_slope_heavy'
    m1_19_chi_c2:                   1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_19_chi_c2:                   1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    intercept_20_B_c:               0.43834127 +/- 0.20450350 (46.65%) (init = -5)
    slope_20_B_c:                   0.44614515 +/- 0.02481147 (5.56%) == 'mesons_n_slope_heavy'
    m1_20_B_c:                      4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_20_B_c:                      1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    intercept_21_Upsilon:           1.94923583 +/- 0.09081196 (4.66%) (init = -2)
    slope_21_Upsilon:               0.44614515 +/- 0.02481147 (5.56%) == 'mesons_n_slope_heavy'
    m1_21_Upsilon:                  4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_21_Upsilon:                  4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    intercept_22_chi_b1:            1.19431276 +/- 0.35871335 (30.04%) (init = -1)
    slope_22_chi_b1:                0.44614515 +/- 0.02481147 (5.56%) == 'mesons_n_slope_heavy'
    m1_22_chi_b1:                   4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_22_chi_b1:                   4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    intercept_23_D:                -0.64130865 +/- 0.19228378 (29.98%) (init = -0.5)
    slope_23_D:                     0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_23_D:                        1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_23_D:                        0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_24_D_star:            0.22569004 +/- 0.15408980 (68.27%) (init = -0.5)
    slope_24_D_star:                0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_24_D_star:                   1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_24_D_star:                   0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_25_D_s:              -0.44272809 +/- 0.24200340 (54.66%) (init = -1.5)
    slope_25_D_s:                   0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_25_D_s:                      1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_25_D_s:                      0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    intercept_26_D_s_star:          0.38894254 +/- 0.16177133 (41.59%) (init = -1.5)
    slope_26_D_s_star:              0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_26_D_s_star:                 1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_26_D_s_star:                 0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    intercept_27_Psi:              -0.65210127 +/- 0.45286638 (69.45%) (init = -1)
    slope_27_Psi:                   0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_27_Psi:                      1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_27_Psi:                      1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    intercept_28_eta_or_h_c:       -1.41127845 +/- 0.43917448 (31.12%) (init = -0.5)
    slope_28_eta_or_h_c:            0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_28_eta_or_h_c:               1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    m2_28_eta_or_h_c:               1.10844940 +/- 0.11084163 (10.00%) == 'm_c'
    intercept_29_B:                -0.35216536 +/- 0.07580385 (21.53%) (init = -0.5)
    slope_29_B:                     0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_29_B:                        4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_29_B:                        0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_30_B_star:            0.59610665 +/- 0.07041384 (11.81%) (init = -0.5)
    slope_30_B_star:                0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_30_B_star:                   4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_30_B_star:                   0.01278605 +/- 0.00793934 (62.09%) == 'm_ud'
    intercept_31_B_s:              -0.18777518 +/- 0.07609874 (40.53%) (init = -0.5)
    slope_31_B_s:                   0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_31_B_s:                      4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_31_B_s:                      0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    intercept_32_B_star_s:          0.76306819 +/- 0.07237133 (9.48%) (init = -0.5)
    slope_32_B_star_s:              0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_32_B_star_s:                 4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_32_B_star_s:                 0.36256134 +/- 0.02890219 (7.97%) == 'm_s'
    intercept_33_Upsilon_or_chi_b:  1.93498619 +/- 0.13994498 (7.23%) (init = -1)
    slope_33_Upsilon_or_chi_b:      0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_33_Upsilon_or_chi_b:         4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_33_Upsilon_or_chi_b:         4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    intercept_34_eta_b:             0.99864349 +/- 0.04509250 (4.52%) (init = -1.5)
    slope_34_eta_b:                 0.64959416 +/- 0.04680656 (7.21%) == 'mesons_j_slope_heavy'
    m1_34_eta_b:                    4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
    m2_34_eta_b:                    4.70884254 +/- 0.03213504 (0.68%) == 'm_b'
[[Correlations]] (unreported correlations are < 0.100)
    C(m_c, intercept_28_eta_or_h_c)                           = +0.9834
    C(intercept_27_Psi, intercept_28_eta_or_h_c)              = +0.9831
    C(m_c, intercept_18_Psi)                               = +0.9797
    C(m_c, intercept_27_Psi)                               = +0.9734
    C(intercept_18_Psi, intercept_28_eta_or_h_c)              = +0.9666
    C(intercept_18_Psi, intercept_27_Psi)                     = +0.9575
    C(m_c, intercept_20_B_c)                               = +0.9509
    C(intercept_18_Psi, intercept_20_B_c)                     = +0.9341
    C(intercept_20_B_c, intercept_28_eta_or_h_c)              = +0.9294
    C(intercept_17_D_star0_1, intercept_18_Psi)               = +0.9240
    C(intercept_20_B_c, intercept_27_Psi)                     = +0.9186
    C(m_s, intercept_6_phi)                               = +0.9159
    C(m_c, intercept_17_D_star0_1)                            = +0.9053
    C(m_c, mesons_n_slope_heavy)                              = +0.9011
    C(intercept_17_D_star0_1, intercept_28_eta_or_h_c)        = +0.8959
    C(intercept_17_D_star0_1, intercept_27_Psi)               = +0.8880
    C(m_s, intercept_16_phi_or_f__tag)                        = +0.8813
    C(m_s, intercept_9_K_star_0)                              = +0.8798
    C(mesons_n_slope_heavy, intercept_28_eta_or_h_c)          = +0.8767
    C(m_c, mesons_j_slope_heavy)                              = +0.8719
    C(intercept_18_Psi, intercept_19_chi_c2)                  = +0.8679
    C(mesons_n_slope_heavy, intercept_27_Psi)                 = +0.8656
    C(intercept_17_D_star0_1, intercept_20_B_c)               = +0.8653
    C(m_c, intercept_19_chi_c2)                               = +0.8601
    C(intercept_26_D_s_star, intercept_28_eta_or_h_c)         = +0.8562
    C(intercept_26_D_s_star, intercept_27_Psi)                = +0.8560
    C(intercept_19_chi_c2, intercept_28_eta_or_h_c)           = +0.8497
    C(mesons_n_slope_heavy, intercept_20_B_c)                 = +0.8495
    C(m_b, mesons_n_slope_heavy)                              = +0.8492
    C(mesons_j_slope_heavy, intercept_20_B_c)                 = +0.8485
    C(mesons_j_slope_heavy, intercept_18_Psi)                 = +0.8437
    C(intercept_19_chi_c2, intercept_27_Psi)                  = +0.8419
    C(intercept_24_D_star, intercept_27_Psi)                  = +0.8388
    C(m_b, intercept_20_B_c)                               = +0.8382
    C(intercept_24_D_star, intercept_28_eta_or_h_c)           = +0.8358
    C(m_c, intercept_26_D_s_star)                             = +0.8335
    C(intercept_17_D_star0_1, intercept_19_chi_c2)            = +0.8240
    C(intercept_18_Psi, intercept_26_D_s_star)                = +0.8229
    C(intercept_19_chi_c2, intercept_20_B_c)                  = +0.8209
    C(mesons_n_slope_heavy, intercept_18_Psi)                 = +0.8206
    C(mesons_n_slope_heavy, mesons_j_slope_heavy)             = +0.8175
    C(intercept_6_phi, intercept_16_phi_or_f__tag)            = +0.8074
    C(m_ud, intercept_10_pi_or_b)                             = -0.7996
    C(m_c, intercept_24_D_star)                               = +0.7992
    C(m_c, m_b)                               = +0.7986
    C(intercept_18_Psi, intercept_24_D_star)                  = +0.7904
    C(mesons_j_slope_heavy, intercept_28_eta_or_h_c)          = +0.7861
    C(m_b, mesons_j_slope_heavy)                              = +0.7852
    C(intercept_20_B_c, intercept_26_D_s_star)                = +0.7810
    C(intercept_6_phi, intercept_9_K_star_0)                  = +0.7778
    C(intercept_9_K_star_0, intercept_16_phi_or_f__tag)       = +0.7754
    C(mesons_j_slope_heavy, intercept_17_D_star0_1)           = +0.7705
    C(intercept_17_D_star0_1, intercept_26_D_s_star)          = +0.7662
    C(mesons_j_slope_heavy, intercept_27_Psi)                 = +0.7616
    C(m_b, intercept_28_eta_or_h_c)                           = +0.7589
    C(intercept_24_D_star, intercept_26_D_s_star)             = +0.7525
    C(intercept_20_B_c, intercept_24_D_star)                  = +0.7465
    C(m_b, intercept_27_Psi)                               = +0.7450
    C(m_b, intercept_18_Psi)                               = +0.7395
    C(m_b, intercept_21_Upsilon)                              = +0.7390
    C(mesons_j_slope_heavy, intercept_19_chi_c2)              = +0.7370
    C(intercept_17_D_star0_1, intercept_24_D_star)            = +0.7369
    C(mesons_n_slope_heavy, intercept_26_D_s_star)            = +0.7321
    C(intercept_19_chi_c2, intercept_26_D_s_star)             = +0.7246
    C(m_b, intercept_33_Upsilon_or_chi_b)                     = +0.7110
    C(mesons_n_slope_heavy, intercept_17_D_star0_1)           = +0.7039
    C(mesons_n_slope_heavy, intercept_19_chi_c2)              = +0.6989
    C(mesons_n_slope_heavy, intercept_24_D_star)              = +0.6980
    C(intercept_19_chi_c2, intercept_24_D_star)               = +0.6964
    C(mesons_n_slope_light, intercept_4_omega)                = -0.6898
    C(mesons_n_slope_light, intercept_9_K_star_0)             = +0.6801
    C(intercept_23_D, intercept_27_Psi)                       = +0.6735
    C(intercept_23_D, intercept_28_eta_or_h_c)                = +0.6720
    C(m_c, intercept_23_D)                               = +0.6470
    C(m_b, intercept_17_D_star0_1)                            = +0.6458
    C(intercept_6_phi, intercept_8_K_star)                    = +0.6412
    C(intercept_18_Psi, intercept_23_D)                       = +0.6392
    C(m_s, intercept_8_K_star)                               = +0.6388
    C(m_b, intercept_34_eta_b)                               = +0.6380
    C(m_b, intercept_19_chi_c2)                               = +0.6343
    C(m_s, mesons_n_slope_light)                              = +0.6313
    C(m_b, intercept_26_D_s_star)                             = +0.6125
    C(intercept_20_B_c, intercept_23_D)                       = +0.6055
    C(mesons_j_slope_heavy, intercept_26_D_s_star)            = +0.6038
    C(intercept_23_D, intercept_24_D_star)                    = +0.6013
    C(intercept_23_D, intercept_26_D_s_star)                  = +0.6013
    C(intercept_17_D_star0_1, intercept_23_D)                 = +0.5954
    C(intercept_25_D_s, intercept_28_eta_or_h_c)              = +0.5894
    C(intercept_25_D_s, intercept_27_Psi)                     = +0.5879
    C(mesons_n_slope_heavy, intercept_33_Upsilon_or_chi_b)    = +0.5833
    C(m_c, intercept_25_D_s)                               = +0.5795
    C(m_b, intercept_24_D_star)                               = +0.5761
    C(intercept_18_Psi, intercept_25_D_s)                     = +0.5712
    C(intercept_20_B_c, intercept_33_Upsilon_or_chi_b)        = +0.5702
    C(mesons_n_slope_heavy, intercept_23_D)                   = +0.5671
    C(intercept_19_chi_c2, intercept_23_D)                    = +0.5629
    C(intercept_8_K_star, intercept_16_phi_or_f__tag)         = +0.5618
    C(intercept_25_D_s, intercept_26_D_s_star)                = +0.5603
    C(mesons_n_slope_light, intercept_16_phi_or_f__tag)       = +0.5554
    C(intercept_20_B_c, intercept_25_D_s)                     = +0.5447
    C(intercept_20_B_c, intercept_21_Upsilon)                 = +0.5435
    C(m_s, intercept_15_K_star)                               = +0.5426
    C(intercept_21_Upsilon, intercept_33_Upsilon_or_chi_b)    = +0.5367
    C(m_c, intercept_33_Upsilon_or_chi_b)                     = +0.5346
    C(mesons_n_slope_heavy, intercept_34_eta_b)               = +0.5332
    C(intercept_17_D_star0_1, intercept_25_D_s)               = +0.5311
    C(mesons_j_slope_heavy, intercept_24_D_star)              = +0.5294
    C(intercept_20_B_c, intercept_34_eta_b)                   = +0.5240
    C(intercept_28_eta_or_h_c, intercept_33_Upsilon_or_chi_b) = +0.5138
    C(mesons_j_slope_light, intercept_12_eta_or_h)            = -0.5119
    C(mesons_n_slope_heavy, intercept_25_D_s)                 = +0.5118
    C(intercept_15_K_star, intercept_16_phi_or_f__tag)        = +0.5104
    C(intercept_8_K_star, intercept_9_K_star_0)               = +0.5098
    C(intercept_24_D_star, intercept_25_D_s)                  = +0.5092
    C(mesons_j_slope_heavy, intercept_33_Upsilon_or_chi_b)    = +0.5063
    C(intercept_27_Psi, intercept_33_Upsilon_or_chi_b)        = +0.5058
    C(intercept_19_chi_c2, intercept_25_D_s)                  = +0.5026
    C(mesons_j_slope_heavy, intercept_21_Upsilon)             = +0.4972
    C(intercept_6_phi, intercept_15_K_star)                   = +0.4971
    C(m_c, intercept_34_eta_b)                               = +0.4956
    C(intercept_18_Psi, intercept_33_Upsilon_or_chi_b)        = +0.4902
    C(mesons_j_slope_heavy, intercept_34_eta_b)               = +0.4792
    C(intercept_9_K_star_0, intercept_15_K_star)              = +0.4774
    C(intercept_21_Upsilon, intercept_34_eta_b)               = +0.4762
    C(mesons_n_slope_heavy, intercept_21_Upsilon)             = +0.4737
    C(intercept_28_eta_or_h_c, intercept_34_eta_b)            = +0.4734
    C(m_b, intercept_23_D)                               = +0.4720
    C(m_c, intercept_21_Upsilon)                              = +0.4672
    C(intercept_4_omega, intercept_9_K_star_0)                = -0.4670
    C(intercept_27_Psi, intercept_34_eta_b)                   = +0.4653
    C(m_s, intercept_14_K)                               = +0.4599
    C(m_s, intercept_32_B_star_s)                             = +0.4585
    C(intercept_18_Psi, intercept_34_eta_b)                   = +0.4569
    C(intercept_33_Upsilon_or_chi_b, intercept_34_eta_b)      = +0.4566
    C(mesons_j_slope_heavy, intercept_23_D)                   = +0.4438
    C(mesons_n_slope_light, intercept_6_phi)                  = +0.4430
    C(intercept_18_Psi, intercept_21_Upsilon)                 = +0.4403
    C(mesons_j_slope_heavy, intercept_25_D_s)                 = +0.4398
    C(intercept_14_K, intercept_16_phi_or_f__tag)             = +0.4371
    C(m_b, intercept_25_D_s)                               = +0.4336
    C(intercept_21_Upsilon, intercept_28_eta_or_h_c)          = +0.4327
    C(m_s, intercept_4_omega)                               = -0.4313
    C(mesons_j_slope_light, intercept_11_rho_or_a)            = -0.4239
    C(intercept_17_D_star0_1, intercept_33_Upsilon_or_chi_b)  = +0.4235
    C(intercept_21_Upsilon, intercept_27_Psi)                 = +0.4221
    C(intercept_6_phi, intercept_14_K)                        = +0.4214
    C(m_s, mesons_j_slope_light)                              = +0.4206
    C(intercept_6_phi, intercept_32_B_star_s)                 = +0.4199
    C(intercept_26_D_s_star, intercept_33_Upsilon_or_chi_b)   = +0.4188
    C(intercept_19_chi_c2, intercept_33_Upsilon_or_chi_b)     = +0.4186
    C(m_s, intercept_31_B_s)                               = +0.4147
    C(intercept_23_D, intercept_25_D_s)                       = +0.4080
    C(intercept_9_K_star_0, intercept_14_K)                   = +0.4047
    C(intercept_16_phi_or_f__tag, intercept_32_B_star_s)      = +0.4041
    C(intercept_9_K_star_0, intercept_32_B_star_s)            = +0.4034
    C(intercept_24_D_star, intercept_33_Upsilon_or_chi_b)     = +0.3991
    C(intercept_17_D_star0_1, intercept_34_eta_b)             = +0.3971
    C(mesons_n_slope_light, intercept_0_pi)                   = -0.3950
    C(intercept_17_D_star0_1, intercept_21_Upsilon)           = +0.3915
    C(intercept_19_chi_c2, intercept_34_eta_b)                = +0.3912
    C(mesons_j_slope_light, intercept_10_pi_or_b)             = -0.3848
    C(intercept_26_D_s_star, intercept_34_eta_b)              = +0.3838
    C(mesons_j_slope_light, intercept_6_phi)                  = +0.3837
    C(intercept_4_omega, intercept_16_phi_or_f__tag)          = -0.3822
    C(intercept_19_chi_c2, intercept_21_Upsilon)              = +0.3804
    C(intercept_6_phi, intercept_31_B_s)                      = +0.3798
    C(mesons_j_slope_light, intercept_9_K_star_0)             = +0.3698
    C(intercept_16_phi_or_f__tag, intercept_31_B_s)           = +0.3654
    C(intercept_31_B_s, intercept_32_B_star_s)                = +0.3654
    C(intercept_9_K_star_0, intercept_31_B_s)                 = +0.3648
    C(intercept_24_D_star, intercept_34_eta_b)                = +0.3632
    C(intercept_8_K_star, intercept_15_K_star)                = +0.3463
    C(mesons_n_slope_light, intercept_15_K_star)              = +0.3423
    C(mesons_j_slope_light, intercept_13_omega_or_f)          = -0.3409
    C(intercept_21_Upsilon, intercept_26_D_s_star)            = +0.3357
    C(m_b, intercept_32_B_star_s)                             = +0.3318
    C(mesons_n_slope_light, intercept_5_omega_3)              = -0.3315
    C(intercept_23_D, intercept_33_Upsilon_or_chi_b)          = +0.3257
    C(m_b, intercept_22_chi_b1)                               = +0.3189
    C(m_b, intercept_31_B_s)                               = +0.3166
    C(intercept_14_K, intercept_15_K_star)                    = +0.3141
    C(intercept_21_Upsilon, intercept_24_D_star)              = +0.3106
    C(intercept_4_omega, intercept_6_phi)                     = -0.3011
    C(intercept_23_D, intercept_34_eta_b)                     = +0.2970
    C(intercept_25_D_s, intercept_33_Upsilon_or_chi_b)        = +0.2949
    C(intercept_8_K_star, intercept_14_K)                     = +0.2931
    C(intercept_8_K_star, intercept_32_B_star_s)              = +0.2929
    C(mesons_n_slope_light, intercept_14_K)                   = +0.2898
    C(mesons_n_slope_light, intercept_32_B_star_s)            = +0.2895
    C(mesons_n_slope_light, intercept_2_a_1)                  = -0.2865
    C(m_s, intercept_26_D_s_star)                             = +0.2860
    C(intercept_21_Upsilon, intercept_32_B_star_s)            = +0.2833
    C(intercept_0_pi, intercept_4_omega)                      = +0.2786
    C(mesons_n_slope_light, intercept_1_pi_2)                 = -0.2774
    C(mesons_j_slope_light, intercept_8_K_star)               = +0.2772
    C(mesons_n_slope_light, intercept_3_h_1)                  = -0.2761
    C(intercept_21_Upsilon, intercept_22_chi_b1)              = +0.2740
    C(mesons_n_slope_light, mesons_j_slope_light)             = +0.2726
    C(intercept_25_D_s, intercept_34_eta_b)                   = +0.2710
    C(intercept_0_pi, intercept_9_K_star_0)                   = -0.2676
    C(intercept_8_K_star, intercept_31_B_s)                   = +0.2649
    C(intercept_21_Upsilon, intercept_31_B_s)                 = +0.2649
    C(intercept_26_D_s_star, intercept_32_B_star_s)           = +0.2634
    C(intercept_6_phi, intercept_26_D_s_star)                 = +0.2619
    C(mesons_n_slope_light, intercept_31_B_s)                 = +0.2618
    C(intercept_32_B_star_s, intercept_33_Upsilon_or_chi_b)   = +0.2575
    C(intercept_21_Upsilon, intercept_23_D)                   = +0.2572
    C(mesons_j_slope_light, intercept_16_phi_or_f__tag)       = +0.2550
    C(intercept_26_D_s_star, intercept_31_B_s)                = +0.2526
    C(intercept_16_phi_or_f__tag, intercept_26_D_s_star)      = +0.2520
    C(intercept_9_K_star_0, intercept_26_D_s_star)            = +0.2516
    C(intercept_15_K_star, intercept_32_B_star_s)             = +0.2488
    C(m_s, intercept_0_pi)                               = -0.2473
    C(intercept_31_B_s, intercept_33_Upsilon_or_chi_b)        = +0.2424
    C(intercept_21_Upsilon, intercept_25_D_s)                 = +0.2413
    C(intercept_4_omega, intercept_15_K_star)                 = -0.2347
    C(intercept_20_B_c, intercept_22_chi_b1)                  = +0.2329
    C(intercept_4_omega, intercept_5_omega_3)                 = +0.2329
    C(intercept_22_chi_b1, intercept_33_Upsilon_or_chi_b)     = +0.2318
    C(m_ud, mesons_j_slope_light)                             = +0.2257
    C(intercept_11_rho_or_a, intercept_12_eta_or_h)           = +0.2251
    C(intercept_15_K_star, intercept_31_B_s)                  = +0.2250
    C(intercept_5_omega_3, intercept_9_K_star_0)              = -0.2247
    C(intercept_29_B, intercept_30_B_star)                    = +0.2211
    C(intercept_32_B_star_s, intercept_34_eta_b)              = +0.2207
    C(intercept_0_pi, intercept_16_phi_or_f__tag)             = -0.2190
    C(intercept_21_Upsilon, intercept_30_B_star)              = +0.2181
    C(m_s, intercept_12_eta_or_h)                             = -0.2142
    C(mesons_n_slope_heavy, intercept_31_B_s)                 = +0.2129
    C(mesons_j_slope_heavy, intercept_22_chi_b1)              = +0.2128
    C(mesons_n_slope_heavy, intercept_32_B_star_s)            = +0.2126
    C(m_b, intercept_30_B_star)                               = +0.2122
    C(intercept_14_K, intercept_32_B_star_s)                  = +0.2109
    C(intercept_31_B_s, intercept_34_eta_b)                   = +0.2093
    C(m_b, intercept_29_B)                               = +0.2083
    C(m_s, intercept_5_omega_3)                               = -0.2079
    C(intercept_21_Upsilon, intercept_29_B)                   = +0.2057
    C(intercept_22_chi_b1, intercept_34_eta_b)                = +0.2056
    C(intercept_2_a_1, intercept_4_omega)                     = +0.2025
    C(mesons_n_slope_heavy, intercept_22_chi_b1)              = +0.2012
    C(intercept_4_omega, intercept_14_K)                      = -0.1997
    C(m_c, intercept_22_chi_b1)                               = +0.1990
    C(intercept_4_omega, intercept_32_B_star_s)               = -0.1977
    C(intercept_6_phi, intercept_12_eta_or_h)                 = -0.1965
    C(intercept_1_pi_2, intercept_4_omega)                    = +0.1950
    C(intercept_20_B_c, intercept_31_B_s)                     = +0.1946
    C(intercept_2_a_1, intercept_9_K_star_0)                  = -0.1940
    C(mesons_j_slope_light, intercept_32_B_star_s)            = +0.1929
    C(intercept_3_h_1, intercept_4_omega)                     = +0.1922
    C(m_s, intercept_25_D_s)                               = +0.1912
    C(intercept_14_K, intercept_31_B_s)                       = +0.1907
    C(intercept_20_B_c, intercept_32_B_star_s)                = +0.1907
    C(intercept_30_B_star, intercept_32_B_star_s)             = +0.1899
    C(intercept_30_B_star, intercept_33_Upsilon_or_chi_b)     = +0.1892
    C(intercept_9_K_star_0, intercept_12_eta_or_h)            = -0.1885
    C(intercept_1_pi_2, intercept_9_K_star_0)                 = -0.1880
    C(intercept_18_Psi, intercept_22_chi_b1)                  = +0.1878
    C(intercept_3_h_1, intercept_9_K_star_0)                  = -0.1875
    C(intercept_12_eta_or_h, intercept_13_omega_or_f)         = +0.1859
    C(intercept_22_chi_b1, intercept_28_eta_or_h_c)           = +0.1841
    C(intercept_5_omega_3, intercept_16_phi_or_f__tag)        = -0.1838
    C(intercept_8_K_star, intercept_26_D_s_star)              = +0.1827
    C(mesons_n_slope_light, intercept_26_D_s_star)            = +0.1806
    C(intercept_29_B, intercept_33_Upsilon_or_chi_b)          = +0.1804
    C(intercept_22_chi_b1, intercept_27_Psi)                  = +0.1795
    C(m_s, intercept_2_a_1)                               = -0.1792
    C(intercept_4_omega, intercept_31_B_s)                    = -0.1788
    C(m_s, intercept_11_rho_or_a)                             = -0.1778
    C(intercept_6_phi, intercept_25_D_s)                      = +0.1751
    C(intercept_25_D_s, intercept_32_B_star_s)                = +0.1746
    C(mesons_j_slope_light, intercept_31_B_s)                 = +0.1745
    C(m_s, intercept_1_pi_2)                               = -0.1738
    C(m_s, intercept_3_h_1)                               = -0.1737
    C(intercept_0_pi, intercept_6_phi)                        = -0.1728
    C(intercept_29_B, intercept_32_B_star_s)                  = +0.1701
    C(intercept_25_D_s, intercept_31_B_s)                     = +0.1687
    C(intercept_16_phi_or_f__tag, intercept_25_D_s)           = +0.1685
    C(intercept_9_K_star_0, intercept_25_D_s)                 = +0.1682
    C(m_s, intercept_10_pi_or_b)                              = -0.1681
    C(intercept_17_D_star0_1, intercept_22_chi_b1)            = +0.1672
    C(mesons_j_slope_light, intercept_4_omega)                = -0.1661
    C(intercept_28_eta_or_h_c, intercept_31_B_s)              = +0.1652
    C(intercept_27_Psi, intercept_31_B_s)                     = +0.1649
    C(intercept_30_B_star, intercept_31_B_s)                  = +0.1631
    C(intercept_6_phi, intercept_11_rho_or_a)                 = -0.1627
    C(intercept_19_chi_c2, intercept_22_chi_b1)               = +0.1623
    C(m_c, intercept_31_B_s)                               = +0.1618
    C(intercept_27_Psi, intercept_32_B_star_s)                = +0.1602
    C(intercept_28_eta_or_h_c, intercept_32_B_star_s)         = +0.1596
    C(intercept_2_a_1, intercept_16_phi_or_f__tag)            = -0.1588
    C(intercept_9_K_star_0, intercept_11_rho_or_a)            = -0.1564
    C(intercept_15_K_star, intercept_26_D_s_star)             = +0.1552
    C(mesons_n_slope_light, intercept_8_K_star)               = +0.1541
    C(intercept_1_pi_2, intercept_16_phi_or_f__tag)           = -0.1538
    C(intercept_3_h_1, intercept_16_phi_or_f__tag)            = -0.1532
    C(m_c, intercept_32_B_star_s)                             = +0.1525
    C(intercept_30_B_star, intercept_34_eta_b)                = +0.1514
    C(intercept_11_rho_or_a, intercept_13_omega_or_f)         = +0.1496
    C(intercept_6_phi, intercept_10_pi_or_b)                  = -0.1472
    C(intercept_29_B, intercept_31_B_s)                       = +0.1470
    C(intercept_9_K_star_0, intercept_10_pi_or_b)             = -0.1468
    C(intercept_29_B, intercept_34_eta_b)                     = +0.1464
    C(intercept_5_omega_3, intercept_6_phi)                   = -0.1453
    C(intercept_24_D_star, intercept_32_B_star_s)             = +0.1452
    C(intercept_24_D_star, intercept_31_B_s)                  = +0.1443
    C(intercept_8_K_star, intercept_10_pi_or_b)               = -0.1438
    C(m_s, intercept_13_omega_or_f)                           = -0.1426
    C(intercept_22_chi_b1, intercept_26_D_s_star)             = +0.1424
    C(mesons_n_slope_light, intercept_10_pi_or_b)             = -0.1364
    C(intercept_18_Psi, intercept_31_B_s)                     = +0.1363
    C(intercept_8_K_star, intercept_12_eta_or_h)              = -0.1351
    C(intercept_0_pi, intercept_15_K_star)                    = -0.1345
    C(mesons_n_slope_light, intercept_12_eta_or_h)            = -0.1338
    C(intercept_0_pi, intercept_5_omega_3)                    = +0.1331
    C(intercept_22_chi_b1, intercept_24_D_star)               = +0.1316
    C(intercept_14_K, intercept_26_D_s_star)                  = +0.1315
    C(intercept_6_phi, intercept_13_omega_or_f)               = -0.1308
    C(intercept_12_eta_or_h, intercept_16_phi_or_f__tag)      = -0.1295
    C(intercept_9_K_star_0, intercept_13_omega_or_f)          = -0.1255
    C(intercept_2_a_1, intercept_6_phi)                       = -0.1251
    C(intercept_18_Psi, intercept_32_B_star_s)                = +0.1245
    C(intercept_4_omega, intercept_26_D_s_star)               = -0.1233
    C(intercept_22_chi_b1, intercept_32_B_star_s)             = +0.1230
    C(intercept_8_K_star, intercept_25_D_s)                   = +0.1222
    C(intercept_3_h_1, intercept_6_phi)                       = -0.1217
    C(intercept_1_pi_2, intercept_6_phi)                      = -0.1215
    C(m_s, mesons_j_slope_heavy)                              = +0.1208
    C(mesons_n_slope_light, intercept_25_D_s)                 = +0.1207
    C(mesons_j_slope_heavy, intercept_31_B_s)                 = +0.1206
    C(mesons_j_slope_light, intercept_26_D_s_star)            = +0.1204
    C(intercept_10_pi_or_b, intercept_11_rho_or_a)            = +0.1188
    C(mesons_j_slope_heavy, intercept_30_B_star)              = -0.1161
    C(intercept_0_pi, intercept_2_a_1)                        = +0.1156
    C(intercept_23_D, intercept_31_B_s)                       = +0.1155
    C(intercept_23_D, intercept_32_B_star_s)                  = +0.1155
    C(intercept_22_chi_b1, intercept_31_B_s)                  = +0.1149
    C(intercept_8_K_star, intercept_11_rho_or_a)              = -0.1144
    C(intercept_0_pi, intercept_14_K)                         = -0.1144
    C(intercept_0_pi, intercept_32_B_star_s)                  = -0.1134
    C(intercept_5_omega_3, intercept_15_K_star)               = -0.1130
    C(mesons_n_slope_light, intercept_11_rho_or_a)            = -0.1129
    C(m_ud, intercept_8_K_star)                               = +0.1121
    C(intercept_19_chi_c2, intercept_31_B_s)                  = +0.1119
    C(intercept_0_pi, intercept_1_pi_2)                       = +0.1114
    C(mesons_j_slope_heavy, intercept_6_phi)                  = +0.1106
    C(intercept_0_pi, intercept_3_h_1)                        = +0.1099
    C(intercept_22_chi_b1, intercept_23_D)                    = +0.1091
    C(intercept_11_rho_or_a, intercept_16_phi_or_f__tag)      = -0.1076
    C(intercept_17_D_star0_1, intercept_31_B_s)               = +0.1072
    C(mesons_j_slope_heavy, intercept_16_phi_or_f__tag)       = +0.1063
    C(mesons_j_slope_heavy, intercept_9_K_star_0)             = +0.1063
    C(intercept_10_pi_or_b, intercept_16_phi_or_f__tag)       = -0.1040
    C(intercept_15_K_star, intercept_25_D_s)                  = +0.1037
    C(m_ud, mesons_n_slope_light)                             = +0.1034
    C(m_ud, m_s)                               = +0.1032
    C(intercept_0_pi, intercept_31_B_s)                       = -0.1025
    C(intercept_22_chi_b1, intercept_25_D_s)                  = +0.1025
    C(intercept_19_chi_c2, intercept_32_B_star_s)             = +0.1007
    C(mesons_j_slope_heavy, intercept_32_B_star_s)            = +0.1007
	m_ud: 0.01278605093177164 +/- 0.007939345001461791
	m_s: 0.3625613384482069 +/- 0.02890219366417925
	mesons_n_slope_light: 0.8254192010076005 +/- 0.017973351890954288
	mesons_j_slope_light: 0.864667693822665 +/- 0.015123047908556085
	m_c: 1.1084493968378506 +/- 0.11084162490516096
	m_b: 4.7088425418714195 +/- 0.032135043937317725
	mesons_n_slope_heavy: 0.44614515335595034 +/- 0.024811466339390287
	mesons_j_slope_heavy: 0.6495941645120856 +/- 0.04680656310078835
	intercept_0_pi: -1.5526297276663503 +/- 0.12002972963522739
	slope_0_pi: 0.8254192010076005 +/- 0.017973351922295572
	m1_0_pi: 0.01278605093177164 +/- 0.007939344987445486
	m2_0_pi: 0.01278605093177164 +/- 0.007939344987445486
	intercept_1_pi_2: -0.2480851060810067 +/- 0.2324422205630446
	slope_1_pi_2: 0.8254192010076005 +/- 0.017973351922295572
	m1_1_pi_2: 0.01278605093177164 +/- 0.007939344987445486
	m2_1_pi_2: 0.01278605093177164 +/- 0.007939344987445486
	intercept_2_a_1: -0.3003285180846232 +/- 0.14018538299318795
	slope_2_a_1: 0.8254192010076005 +/- 0.017973351922295572
	m1_2_a_1: 0.01278605093177164 +/- 0.007939344987445486
	m2_2_a_1: 0.01278605093177164 +/- 0.007939344987445486
	intercept_3_h_1: -0.12020696076484762 +/- 0.2566931435262568
	slope_3_h_1: 0.8254192010076005 +/- 0.017973351922295572
	m1_3_h_1: 0.01278605093177164 +/- 0.007939344987445486
	m2_3_h_1: 0.01278605093177164 +/- 0.007939344987445486
	intercept_4_omega: 0.5528914017633346 +/- 0.054597895394015404
	slope_4_omega: 0.8254192010076005 +/- 0.017973351922295572
	m1_4_omega: 0.01278605093177164 +/- 0.007939344987445486
	m2_4_omega: 0.01278605093177164 +/- 0.007939344987445486
	intercept_5_omega_3: 0.7864341245645777 +/- 0.1776045234121804
	slope_5_omega_3: 0.8254192010076005 +/- 0.017973351922295572
	m1_5_omega_3: 0.01278605093177164 +/- 0.007939344987445486
	m2_5_omega_3: 0.01278605093177164 +/- 0.007939344987445486
	intercept_6_phi: 0.6871081223393601 +/- 0.07171839968643477
	slope_6_phi: 0.8254192010076005 +/- 0.017973351922295572
	m1_6_phi: 0.3625613384482069 +/- 0.028902193600534636
	m2_6_phi: 0.3625613384482069 +/- 0.028902193600534636
	intercept_7_K: -1.2849637935240257 +/- 0.32832080956124116
	slope_7_K: 0.8254192010076005 +/- 0.017973351922295572
	m1_7_K: 0.3625613384482069 +/- 0.028902193600534636
	m2_7_K: 0.01278605093177164 +/- 0.007939344987445486
	intercept_8_K_star: 0.7597508367618326 +/- 0.03775026502630288
	slope_8_K_star: 0.8254192010076005 +/- 0.017973351922295572
	m1_8_K_star: 0.3625613384482069 +/- 0.028902193600534636
	m2_8_K_star: 0.01278605093177164 +/- 0.007939344987445486
	intercept_9_K_star_0: -0.340521125826953 +/- 0.03316505619955722
	slope_9_K_star_0: 0.8254192010076005 +/- 0.017973351922295572
	m1_9_K_star_0: 0.3625613384482069 +/- 0.028902193600534636
	m2_9_K_star_0: 0.01278605093177164 +/- 0.007939344987445486
	intercept_10_pi_or_b: -0.3889391958092827 +/- 0.16864181886765042
	slope_10_pi_or_b: 0.864667693822665 +/- 0.01512304792942176
	m1_10_pi_or_b: 0.01278605093177164 +/- 0.007939344987445486
	m2_10_pi_or_b: 0.01278605093177164 +/- 0.007939344987445486
	intercept_11_rho_or_a: 0.5092410415990127 +/- 0.11088141055430178
	slope_11_rho_or_a: 0.864667693822665 +/- 0.01512304792942176
	m1_11_rho_or_a: 0.01278605093177164 +/- 0.007939344987445486
	m2_11_rho_or_a: 0.01278605093177164 +/- 0.007939344987445486
	intercept_12_eta_or_h: -0.30298446127516804 +/- 0.03866714688664183
	slope_12_eta_or_h: 0.864667693822665 +/- 0.01512304792942176
	m1_12_eta_or_h: 0.01278605093177164 +/- 0.007939344987445486
	m2_12_eta_or_h: 0.01278605093177164 +/- 0.007939344987445486
	intercept_13_omega_or_f: 0.5319459188587319 +/- 0.06513513986951597
	slope_13_omega_or_f: 0.864667693822665 +/- 0.01512304792942176
	m1_13_omega_or_f: 0.01278605093177164 +/- 0.007939344987445486
	m2_13_omega_or_f: 0.01278605093177164 +/- 0.007939344987445486
	intercept_14_K: -0.024492864745112593 +/- 0.08549768785310993
	slope_14_K: 0.864667693822665 +/- 0.01512304792942176
	m1_14_K: 0.3625613384482069 +/- 0.028902193600534636
	m2_14_K: 0.01278605093177164 +/- 0.007939344987445486
	intercept_15_K_star: 0.7097557218394189 +/- 0.056696887300326695
	slope_15_K_star: 0.864667693822665 +/- 0.01512304792942176
	m1_15_K_star: 0.3625613384482069 +/- 0.028902193600534636
	m2_15_K_star: 0.01278605093177164 +/- 0.007939344987445486
	intercept_16_phi_or_f__tag: 0.85529110690928 +/- 0.07160159942224747
	slope_16_phi_or_f__tag: 0.864667693822665 +/- 0.01512304792942176
	m1_16_phi_or_f__tag: 0.3625613384482069 +/- 0.028902193600534636
	m2_16_phi_or_f__tag: 0.3625613384482069 +/- 0.028902193600534636
	intercept_17_D_star0_1: 0.4954329413930216 +/- 0.10320698093791977
	slope_17_D_star0_1: 0.44614515335595034 +/- 0.024811466301416337
	m1_17_D_star0_1: 1.1084493968378506 +/- 0.11084162516849624
	m2_17_D_star0_1: 0.01278605093177164 +/- 0.007939344987445486
	intercept_18_Psi: 0.8660140149660782 +/- 0.32953455042021607
	slope_18_Psi: 0.44614515335595034 +/- 0.024811466301416337
	m1_18_Psi: 1.1084493968378506 +/- 0.11084162516849624
	m2_18_Psi: 1.1084493968378506 +/- 0.11084162516849624
	intercept_19_chi_c2: 1.0356478002715455 +/- 0.4028186177964198
	slope_19_chi_c2: 0.44614515335595034 +/- 0.024811466301416337
	m1_19_chi_c2: 1.1084493968378506 +/- 0.11084162516849624
	m2_19_chi_c2: 1.1084493968378506 +/- 0.11084162516849624
	intercept_20_B_c: 0.43834127247258065 +/- 0.2045035006056308
	slope_20_B_c: 0.44614515335595034 +/- 0.024811466301416337
	m1_20_B_c: 4.7088425418714195 +/- 0.03213504396377142
	m2_20_B_c: 1.1084493968378506 +/- 0.11084162516849624
	intercept_21_Upsilon: 1.9492358316427474 +/- 0.09081195512199564
	slope_21_Upsilon: 0.44614515335595034 +/- 0.024811466301416337
	m1_21_Upsilon: 4.7088425418714195 +/- 0.03213504396377142
	m2_21_Upsilon: 4.7088425418714195 +/- 0.03213504396377142
	intercept_22_chi_b1: 1.194312760329002 +/- 0.3587133506963808
	slope_22_chi_b1: 0.44614515335595034 +/- 0.024811466301416337
	m1_22_chi_b1: 4.7088425418714195 +/- 0.03213504396377142
	m2_22_chi_b1: 4.7088425418714195 +/- 0.03213504396377142
	intercept_23_D: -0.6413086535504026 +/- 0.1922837810965373
	slope_23_D: 0.6495941645120856 +/- 0.04680656316366965
	m1_23_D: 1.1084493968378506 +/- 0.11084162516849624
	m2_23_D: 0.01278605093177164 +/- 0.007939344987445486
	intercept_24_D_star: 0.22569004327636957 +/- 0.15408979932627703
	slope_24_D_star: 0.6495941645120856 +/- 0.04680656316366965
	m1_24_D_star: 1.1084493968378506 +/- 0.11084162516849624
	m2_24_D_star: 0.01278605093177164 +/- 0.007939344987445486
	intercept_25_D_s: -0.44272809382300166 +/- 0.24200339962435752
	slope_25_D_s: 0.6495941645120856 +/- 0.04680656316366965
	m1_25_D_s: 1.1084493968378506 +/- 0.11084162516849624
	m2_25_D_s: 0.3625613384482069 +/- 0.028902193600534636
	intercept_26_D_s_star: 0.3889425439843353 +/- 0.16177132919665754
	slope_26_D_s_star: 0.6495941645120856 +/- 0.04680656316366965
	m1_26_D_s_star: 1.1084493968378506 +/- 0.11084162516849624
	m2_26_D_s_star: 0.3625613384482069 +/- 0.028902193600534636
	intercept_27_Psi: -0.6521012730597563 +/- 0.4528663807021591
	slope_27_Psi: 0.6495941645120856 +/- 0.04680656316366965
	m1_27_Psi: 1.1084493968378506 +/- 0.11084162516849624
	m2_27_Psi: 1.1084493968378506 +/- 0.11084162516849624
	intercept_28_eta_or_h_c: -1.4112784485209247 +/- 0.4391744758788396
	slope_28_eta_or_h_c: 0.6495941645120856 +/- 0.04680656316366965
	m1_28_eta_or_h_c: 1.1084493968378506 +/- 0.11084162516849624
	m2_28_eta_or_h_c: 1.1084493968378506 +/- 0.11084162516849624
	intercept_29_B: -0.3521653567892634 +/- 0.07580385124383529
	slope_29_B: 0.6495941645120856 +/- 0.04680656316366965
	m1_29_B: 4.7088425418714195 +/- 0.03213504396377142
	m2_29_B: 0.01278605093177164 +/- 0.007939344987445486
	intercept_30_B_star: 0.59610664777217 +/- 0.07041384222778718
	slope_30_B_star: 0.6495941645120856 +/- 0.04680656316366965
	m1_30_B_star: 4.7088425418714195 +/- 0.03213504396377142
	m2_30_B_star: 0.01278605093177164 +/- 0.007939344987445486
	intercept_31_B_s: -0.18777517696595047 +/- 0.07609874184759911
	slope_31_B_s: 0.6495941645120856 +/- 0.04680656316366965
	m1_31_B_s: 4.7088425418714195 +/- 0.03213504396377142
	m2_31_B_s: 0.3625613384482069 +/- 0.028902193600534636
	intercept_32_B_star_s: 0.7630681915241776 +/- 0.07237132792100258
	slope_32_B_star_s: 0.6495941645120856 +/- 0.04680656316366965
	m1_32_B_star_s: 4.7088425418714195 +/- 0.03213504396377142
	m2_32_B_star_s: 0.3625613384482069 +/- 0.028902193600534636
	intercept_33_Upsilon_or_chi_b: 1.9349861938268593 +/- 0.13994498467971966
	slope_33_Upsilon_or_chi_b: 0.6495941645120856 +/- 0.04680656316366965
	m1_33_Upsilon_or_chi_b: 4.7088425418714195 +/- 0.03213504396377142
	m2_33_Upsilon_or_chi_b: 4.7088425418714195 +/- 0.03213504396377142
	intercept_34_eta_b: 0.9986434919690382 +/- 0.045092495298766674
	slope_34_eta_b: 0.6495941645120856 +/- 0.04680656316366965
	m1_34_eta_b: 4.7088425418714195 +/- 0.03213504396377142
	m2_34_eta_b: 4.7088425418714195 +/- 0.03213504396377142
	Total Reduced Chi-square: 1.6295
	

==> mesons/fit_j/global_output.txt <==
[[Variables]]
    m_ud:                           0.05329639 +/- 0.07010685 (131.54%) (init = 0.06)
    m_s:                            0.25423075 +/- 0.04460306 (17.54%) (init = 0.22)
    mesons_j_slope_light:           0.85217159 +/- 0.02150836 (2.52%) (init = 0.86)
    m_c:                            1.43057006 +/- 0.04543980 (3.18%) (init = 1.49)
    m_b:                            4.73205774 +/- 0.00957714 (0.20%) (init = 4.7)
    mesons_j_slope_heavy:           0.80329480 +/- 0.04748518 (5.91%) (init = 0.5)
    intercept_0_pi_or_b:           -0.29521047 +/- 0.09819875 (33.26%) (init = -0.5)
    slope_0_pi_or_b:                0.85217159 +/- 0.02150836 (2.52%) == 'mesons_j_slope_light'
    m1_0_pi_or_b:                   0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    m2_0_pi_or_b:                   0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_1_rho_or_a:           0.58787012 +/- 0.07328534 (12.47%) (init = -0.5)
    slope_1_rho_or_a:               0.85217159 +/- 0.02150836 (2.52%) == 'mesons_j_slope_light'
    m1_1_rho_or_a:                  0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    m2_1_rho_or_a:                  0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_2_eta_or_h:          -0.23461486 +/- 0.02543019 (10.84%) (init = -0.5)
    slope_2_eta_or_h:               0.85217159 +/- 0.02150836 (2.52%) == 'mesons_j_slope_light'
    m1_2_eta_or_h:                  0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    m2_2_eta_or_h:                  0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_3_omega_or_f:         0.59567059 +/- 0.06902271 (11.59%) (init = -0.5)
    slope_3_omega_or_f:             0.85217159 +/- 0.02150836 (2.52%) == 'mesons_j_slope_light'
    m1_3_omega_or_f:                0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    m2_3_omega_or_f:                0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_4_K:                 -0.09254334 +/- 0.05121156 (55.34%) (init = -0.5)
    slope_4_K:                      0.85217159 +/- 0.02150836 (2.52%) == 'mesons_j_slope_light'
    m1_4_K:                         0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    m2_4_K:                         0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_5_K_star:             0.61159968 +/- 0.07452773 (12.19%) (init = -0.5)
    slope_5_K_star:                 0.85217159 +/- 0.02150836 (2.52%) == 'mesons_j_slope_light'
    m1_5_K_star:                    0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    m2_5_K_star:                    0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_6_phi_or_f__tag:      0.59046811 +/- 0.12326080 (20.88%) (init = -1.5)
    slope_6_phi_or_f__tag:          0.85217159 +/- 0.02150836 (2.52%) == 'mesons_j_slope_light'
    m1_6_phi_or_f__tag:             0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    m2_6_phi_or_f__tag:             0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    intercept_7_D:                 -0.23633209 +/- 0.11122715 (47.06%) (init = -0.5)
    slope_7_D:                      0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_7_D:                         1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    m2_7_D:                         0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_8_D_star:             0.61027654 +/- 0.07989455 (13.09%) (init = -0.5)
    slope_8_D_star:                 0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_8_D_star:                    1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    m2_8_D_star:                    0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_9_D_s:               -0.19726347 +/- 0.10258007 (52.00%) (init = -1.5)
    slope_9_D_s:                    0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_9_D_s:                       1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    m2_9_D_s:                       0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    intercept_10_D_s_star:          0.60827328 +/- 0.11562874 (19.01%) (init = -1.5)
    slope_10_D_s_star:              0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_10_D_s_star:                 1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    m2_10_D_s_star:                 0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    intercept_11_Psi:               0.68354380 +/- 0.18387194 (26.90%) (init = -1)
    slope_11_Psi:                   0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_11_Psi:                      1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    m2_11_Psi:                      1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    intercept_12_eta_or_h_c:       -0.15415511 +/- 0.14703146 (95.38%) (init = -0.5)
    slope_12_eta_or_h_c:            0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_12_eta_or_h_c:               1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    m2_12_eta_or_h_c:               1.43057006 +/- 0.04543980 (3.18%) == 'm_c'
    intercept_13_B:                -0.41314883 +/- 0.14402028 (34.86%) (init = -0.5)
    slope_13_B:                     0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_13_B:                        4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
    m2_13_B:                        0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_14_B_star:            0.50312042 +/- 0.23247656 (46.21%) (init = -0.5)
    slope_14_B_star:                0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_14_B_star:                   4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
    m2_14_B_star:                   0.05329639 +/- 0.07010685 (131.54%) == 'm_ud'
    intercept_15_B_s:              -0.40464010 +/- 0.16192919 (40.02%) (init = -0.5)
    slope_15_B_s:                   0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_15_B_s:                      4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
    m2_15_B_s:                      0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    intercept_16_B_star_s:          0.50563652 +/- 0.20100353 (39.75%) (init = -0.5)
    slope_16_B_star_s:              0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_16_B_star_s:                 4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
    m2_16_B_star_s:                 0.25423075 +/- 0.04460306 (17.54%) == 'm_s'
    intercept_17_Upsilon_or_chi_b:  1.96594473 +/- 0.04799656 (2.44%) (init = -1)
    slope_17_Upsilon_or_chi_b:      0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_17_Upsilon_or_chi_b:         4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
    m2_17_Upsilon_or_chi_b:         4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
    intercept_18_eta_b:             1.00384363 +/- 0.12875895 (12.83%) (init = -1.5)
    slope_18_eta_b:                 0.80329480 +/- 0.04748518 (5.91%) == 'mesons_j_slope_heavy'
    m1_18_eta_b:                    4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
    m2_18_eta_b:                    4.73205774 +/- 0.00957714 (0.20%) == 'm_b'
[[Correlations]] (unreported correlations are < 0.100)
    C(mesons_j_slope_light, intercept_2_eta_or_h)        = +0.9856
    C(m_ud, intercept_2_eta_or_h)                        = +0.9658
    C(m_c, intercept_12_eta_or_h_c)                      = +0.9546
    C(m_ud, mesons_j_slope_light)                        = +0.9408
    C(m_ud, intercept_3_omega_or_f)                      = +0.9104
    C(m_c, intercept_11_Psi)                             = +0.8983
    C(intercept_11_Psi, intercept_12_eta_or_h_c)         = +0.8724
    C(m_ud, intercept_1_rho_or_a)                        = +0.8714
    C(m_s, intercept_6_phi_or_f__tag)                    = +0.8550
    C(m_s, intercept_4_K)                               = +0.8476
    C(intercept_2_eta_or_h, intercept_3_omega_or_f)      = +0.8441
    C(m_s, intercept_5_K_star)                           = +0.8305
    C(intercept_4_K, intercept_5_K_star)                 = +0.8267
    C(m_c, mesons_j_slope_heavy)                         = +0.8230
    C(intercept_1_rho_or_a, intercept_3_omega_or_f)      = +0.8154
    C(intercept_1_rho_or_a, intercept_2_eta_or_h)        = +0.8094
    C(mesons_j_slope_light, intercept_3_omega_or_f)      = +0.8040
    C(intercept_2_eta_or_h, intercept_4_K)               = +0.7825
    C(mesons_j_slope_light, intercept_4_K)               = +0.7824
    C(mesons_j_slope_light, intercept_1_rho_or_a)        = +0.7717
    C(m_ud, intercept_4_K)                               = +0.7699
    C(mesons_j_slope_heavy, intercept_12_eta_or_h_c)     = +0.7286
    C(intercept_3_omega_or_f, intercept_4_K)             = +0.6744
    C(m_ud, intercept_0_pi_or_b)                         = +0.6667
    C(intercept_5_K_star, intercept_6_phi_or_f__tag)     = +0.6659
    C(mesons_j_slope_heavy, intercept_11_Psi)            = +0.6546
    C(intercept_4_K, intercept_6_phi_or_f__tag)          = +0.6498
    C(intercept_2_eta_or_h, intercept_5_K_star)          = +0.6482
    C(mesons_j_slope_light, intercept_5_K_star)          = +0.6477
    C(intercept_1_rho_or_a, intercept_4_K)               = +0.6466
    C(m_ud, intercept_5_K_star)                          = +0.6386
    C(intercept_0_pi_or_b, intercept_3_omega_or_f)       = +0.6379
    C(intercept_0_pi_or_b, intercept_1_rho_or_a)         = +0.6092
    C(m_b, intercept_17_Upsilon_or_chi_b)                = +0.6046
    C(intercept_0_pi_or_b, intercept_2_eta_or_h)         = +0.5987
    C(m_s, mesons_j_slope_light)                         = +0.5624
    C(intercept_3_omega_or_f, intercept_5_K_star)        = +0.5600
    C(mesons_j_slope_light, intercept_0_pi_or_b)         = +0.5597
    C(m_ud, intercept_8_D_star)                          = +0.5476
    C(intercept_1_rho_or_a, intercept_5_K_star)          = +0.5368
    C(m_s, intercept_2_eta_or_h)                         = +0.5351
    C(intercept_8_D_star, intercept_12_eta_or_h_c)       = +0.5297
    C(m_c, intercept_8_D_star)                           = +0.5280
    C(m_s, intercept_10_D_s_star)                        = +0.5279
    C(intercept_2_eta_or_h, intercept_8_D_star)          = +0.5262
    C(m_s, intercept_9_D_s)                              = +0.5215
    C(intercept_8_D_star, intercept_11_Psi)              = +0.5124
    C(mesons_j_slope_light, intercept_8_D_star)          = +0.5112
    C(intercept_9_D_s, intercept_10_D_s_star)            = +0.5019
    C(intercept_3_omega_or_f, intercept_8_D_star)        = +0.5003
    C(m_c, intercept_9_D_s)                              = +0.4820
    C(intercept_0_pi_or_b, intercept_4_K)                = +0.4792
    C(intercept_1_rho_or_a, intercept_8_D_star)          = +0.4788
    C(m_ud, m_s)                               = +0.4721
    C(intercept_9_D_s, intercept_12_eta_or_h_c)          = +0.4705
    C(intercept_6_phi_or_f__tag, intercept_10_D_s_star)  = +0.4599
    C(m_b, intercept_18_eta_b)                           = +0.4549
    C(intercept_9_D_s, intercept_11_Psi)                 = +0.4484
    C(intercept_6_phi_or_f__tag, intercept_9_D_s)        = +0.4471
    C(intercept_4_K, intercept_9_D_s)                    = +0.4392
    C(intercept_5_K_star, intercept_9_D_s)               = +0.4313
    C(intercept_4_K, intercept_10_D_s_star)              = +0.4283
    C(intercept_7_D, intercept_8_D_star)                 = +0.4275
    C(intercept_5_K_star, intercept_10_D_s_star)         = +0.4256
    C(intercept_8_D_star, intercept_9_D_s)               = +0.4152
    C(intercept_8_D_star, intercept_10_D_s_star)         = +0.4092
    C(intercept_4_K, intercept_8_D_star)                 = +0.4056
    C(intercept_0_pi_or_b, intercept_5_K_star)           = +0.3982
    C(m_s, intercept_3_omega_or_f)                       = +0.3757
    C(intercept_17_Upsilon_or_chi_b, intercept_18_eta_b) = +0.3705
    C(m_c, intercept_7_D)                               = +0.3681
    C(intercept_0_pi_or_b, intercept_8_D_star)           = +0.3674
    C(m_s, intercept_1_rho_or_a)                         = +0.3618
    C(intercept_7_D, intercept_12_eta_or_h_c)            = +0.3606
    C(m_ud, intercept_7_D)                               = +0.3603
    C(m_s, intercept_15_B_s)                             = +0.3590
    C(intercept_10_D_s_star, intercept_12_eta_or_h_c)    = +0.3575
    C(intercept_10_D_s_star, intercept_11_Psi)           = +0.3533
    C(intercept_2_eta_or_h, intercept_7_D)               = +0.3472
    C(intercept_7_D, intercept_11_Psi)                   = +0.3443
    C(m_c, intercept_10_D_s_star)                        = +0.3421
    C(mesons_j_slope_heavy, intercept_9_D_s)             = +0.3380
    C(mesons_j_slope_light, intercept_7_D)               = +0.3378
    C(intercept_5_K_star, intercept_8_D_star)            = +0.3322
    C(intercept_3_omega_or_f, intercept_7_D)             = +0.3286
    C(intercept_1_rho_or_a, intercept_7_D)               = +0.3145
    C(intercept_6_phi_or_f__tag, intercept_15_B_s)       = +0.3142
    C(mesons_j_slope_light, intercept_6_phi_or_f__tag)   = +0.3132
    C(mesons_j_slope_heavy, intercept_18_eta_b)          = -0.2975
    C(intercept_2_eta_or_h, intercept_6_phi_or_f__tag)   = +0.2896
    C(mesons_j_slope_heavy, intercept_8_D_star)          = +0.2892
    C(intercept_4_K, intercept_15_B_s)                   = +0.2883
    C(mesons_j_slope_light, intercept_9_D_s)             = +0.2882
    C(intercept_5_K_star, intercept_15_B_s)              = +0.2875
    C(m_ud, intercept_13_B)                              = +0.2816
    C(m_b, mesons_j_slope_heavy)                         = +0.2752
    C(intercept_2_eta_or_h, intercept_9_D_s)             = +0.2737
    C(intercept_4_K, intercept_7_D)                      = +0.2726
    C(intercept_7_D, intercept_9_D_s)                    = +0.2707
    C(intercept_2_eta_or_h, intercept_13_B)              = +0.2703
    C(m_s, intercept_16_B_star_s)                        = +0.2679
    C(mesons_j_slope_light, intercept_13_B)              = +0.2625
    C(mesons_j_slope_light, intercept_10_D_s_star)       = +0.2619
    C(intercept_3_omega_or_f, intercept_13_B)            = +0.2575
    C(mesons_j_slope_heavy, intercept_7_D)               = +0.2511
    C(intercept_7_D, intercept_10_D_s_star)              = +0.2476
    C(intercept_1_rho_or_a, intercept_13_B)              = +0.2464
    C(intercept_2_eta_or_h, intercept_10_D_s_star)       = +0.2455
    C(m_s, intercept_0_pi_or_b)                          = +0.2452
    C(m_c, intercept_18_eta_b)                           = -0.2446
    C(intercept_0_pi_or_b, intercept_7_D)                = +0.2409
    C(m_ud, intercept_9_D_s)                             = +0.2403
    C(m_ud, intercept_6_phi_or_f__tag)                   = +0.2380
    C(m_s, intercept_8_D_star)                           = +0.2328
    C(intercept_6_phi_or_f__tag, intercept_16_B_star_s)  = +0.2320
    C(mesons_j_slope_heavy, intercept_15_B_s)            = -0.2290
    C(m_c, m_b)                               = +0.2268
    C(intercept_5_K_star, intercept_7_D)                 = +0.2248
    C(intercept_4_K, intercept_16_B_star_s)              = +0.2206
    C(m_c, intercept_15_B_s)                             = -0.2198
    C(intercept_5_K_star, intercept_16_B_star_s)         = +0.2182
    C(intercept_12_eta_or_h_c, intercept_18_eta_b)       = -0.2165
    C(m_ud, intercept_10_D_s_star)                       = +0.2089
    C(intercept_4_K, intercept_13_B)                     = +0.2067
    C(mesons_j_slope_heavy, intercept_4_K)               = +0.2016
    C(intercept_12_eta_or_h_c, intercept_15_B_s)         = -0.2013
    C(m_b, intercept_12_eta_or_h_c)                      = +0.2009
    C(mesons_j_slope_heavy, intercept_2_eta_or_h)        = +0.1959
    C(mesons_j_slope_light, mesons_j_slope_heavy)        = +0.1953
    C(intercept_11_Psi, intercept_18_eta_b)              = -0.1945
    C(m_ud, mesons_j_slope_heavy)                        = +0.1940
    C(intercept_3_omega_or_f, intercept_9_D_s)           = +0.1904
    C(intercept_0_pi_or_b, intercept_13_B)               = +0.1892
    C(intercept_10_D_s_star, intercept_15_B_s)           = +0.1854
    C(intercept_11_Psi, intercept_15_B_s)                = -0.1848
    C(intercept_1_rho_or_a, intercept_9_D_s)             = +0.1834
    C(mesons_j_slope_heavy, intercept_5_K_star)          = +0.1810
    C(m_b, intercept_11_Psi)                             = +0.1805
    C(m_ud, intercept_14_B_star)                         = +0.1783
    C(intercept_3_omega_or_f, intercept_6_phi_or_f__tag) = +0.1759
    C(m_s, mesons_j_slope_heavy)                         = +0.1754
    C(mesons_j_slope_light, intercept_15_B_s)            = +0.1727
    C(intercept_2_eta_or_h, intercept_14_B_star)         = +0.1711
    C(mesons_j_slope_heavy, intercept_3_omega_or_f)      = +0.1708
    C(intercept_1_rho_or_a, intercept_6_phi_or_f__tag)   = +0.1700
    C(intercept_5_K_star, intercept_13_B)                = +0.1687
    C(mesons_j_slope_light, intercept_14_B_star)         = +0.1661
    C(mesons_j_slope_heavy, intercept_1_rho_or_a)        = +0.1637
    C(intercept_3_omega_or_f, intercept_14_B_star)       = +0.1631
    C(m_s, intercept_7_D)                               = +0.1623
    C(intercept_2_eta_or_h, intercept_15_B_s)            = +0.1613
    C(intercept_3_omega_or_f, intercept_10_D_s_star)     = +0.1603
    C(intercept_1_rho_or_a, intercept_14_B_star)         = +0.1561
    C(intercept_1_rho_or_a, intercept_10_D_s_star)       = +0.1547
    C(intercept_15_B_s, intercept_16_B_star_s)           = +0.1434
    C(intercept_15_B_s, intercept_18_eta_b)              = +0.1414
    C(intercept_10_D_s_star, intercept_16_B_star_s)      = +0.1397
    C(mesons_j_slope_light, intercept_16_B_star_s)       = +0.1387
    C(m_ud, intercept_15_B_s)                            = +0.1359
    C(m_c, intercept_13_B)                               = -0.1318
    C(intercept_2_eta_or_h, intercept_16_B_star_s)       = +0.1308
    C(intercept_4_K, intercept_14_B_star)                = +0.1305
    C(mesons_j_slope_heavy, intercept_13_B)              = -0.1294
    C(mesons_j_slope_heavy, intercept_6_phi_or_f__tag)   = +0.1263
    C(intercept_0_pi_or_b, intercept_9_D_s)              = +0.1237
    C(intercept_12_eta_or_h_c, intercept_13_B)           = -0.1221
    C(mesons_j_slope_heavy, intercept_0_pi_or_b)         = +0.1218
    C(intercept_0_pi_or_b, intercept_14_B_star)          = +0.1199
    C(intercept_8_D_star, intercept_13_B)                = +0.1192
    C(m_s, intercept_13_B)                               = +0.1166
    C(intercept_9_D_s, intercept_15_B_s)                 = +0.1130
    C(intercept_11_Psi, intercept_13_B)                  = -0.1129
    C(m_ud, intercept_16_B_star_s)                       = +0.1127
    C(intercept_9_D_s, intercept_16_B_star_s)            = +0.1094
    C(mesons_j_slope_heavy, intercept_10_D_s_star)       = +0.1065
    C(intercept_5_K_star, intercept_14_B_star)           = +0.1065
    C(intercept_0_pi_or_b, intercept_6_phi_or_f__tag)    = +0.1062
    C(intercept_6_phi_or_f__tag, intercept_8_D_star)     = +0.1058
    C(intercept_3_omega_or_f, intercept_15_B_s)          = +0.1032
    C(intercept_13_B, intercept_15_B_s)                  = +0.1018
    C(intercept_9_D_s, intercept_18_eta_b)               = -0.1015
    C(intercept_0_pi_or_b, intercept_10_D_s_star)        = +0.1009
    C(intercept_13_B, intercept_18_eta_b)                = +0.1002
	m_ud: 0.053296387749559256 +/- 0.07010684553258648
	m_s: 0.25423074674574037 +/- 0.04460305879553785
	mesons_j_slope_light: 0.8521715888809052 +/- 0.021508362128061915
	m_c: 1.430570059990023 +/- 0.04543980106966381
	m_b: 4.7320577406520865 +/- 0.009577137029310805
	mesons_j_slope_heavy: 0.8032947970631843 +/- 0.04748517585752479
	intercept_0_pi_or_b: -0.29521046520296756 +/- 0.09819875410116322
	slope_0_pi_or_b: 0.8521715888809052 +/- 0.02150836212322058
	m1_0_pi_or_b: 0.053296387749559256 +/- 0.07010684541642118
	m2_0_pi_or_b: 0.053296387749559256 +/- 0.07010684541642118
	intercept_1_rho_or_a: 0.5878701167368523 +/- 0.07328533731081732
	slope_1_rho_or_a: 0.8521715888809052 +/- 0.02150836212322058
	m1_1_rho_or_a: 0.053296387749559256 +/- 0.07010684541642118
	m2_1_rho_or_a: 0.053296387749559256 +/- 0.07010684541642118
	intercept_2_eta_or_h: -0.23461485974401347 +/- 0.025430185615606588
	slope_2_eta_or_h: 0.8521715888809052 +/- 0.02150836212322058
	m1_2_eta_or_h: 0.053296387749559256 +/- 0.07010684541642118
	m2_2_eta_or_h: 0.053296387749559256 +/- 0.07010684541642118
	intercept_3_omega_or_f: 0.595670591128248 +/- 0.06902271154239491
	slope_3_omega_or_f: 0.8521715888809052 +/- 0.02150836212322058
	m1_3_omega_or_f: 0.053296387749559256 +/- 0.07010684541642118
	m2_3_omega_or_f: 0.053296387749559256 +/- 0.07010684541642118
	intercept_4_K: -0.09254334389629865 +/- 0.05121155695034408
	slope_4_K: 0.8521715888809052 +/- 0.02150836212322058
	m1_4_K: 0.25423074674574037 +/- 0.044603058840037735
	m2_4_K: 0.053296387749559256 +/- 0.07010684541642118
	intercept_5_K_star: 0.6115996808966525 +/- 0.07452772840335828
	slope_5_K_star: 0.8521715888809052 +/- 0.02150836212322058
	m1_5_K_star: 0.25423074674574037 +/- 0.044603058840037735
	m2_5_K_star: 0.053296387749559256 +/- 0.07010684541642118
	intercept_6_phi_or_f__tag: 0.590468106751132 +/- 0.12326080363519958
	slope_6_phi_or_f__tag: 0.8521715888809052 +/- 0.02150836212322058
	m1_6_phi_or_f__tag: 0.25423074674574037 +/- 0.044603058840037735
	m2_6_phi_or_f__tag: 0.25423074674574037 +/- 0.044603058840037735
	intercept_7_D: -0.2363320933455582 +/- 0.11122715308152491
	slope_7_D: 0.8032947970631843 +/- 0.047485175824034054
	m1_7_D: 1.430570059990023 +/- 0.04543980102311721
	m2_7_D: 0.053296387749559256 +/- 0.07010684541642118
	intercept_8_D_star: 0.6102765427137591 +/- 0.07989455052113412
	slope_8_D_star: 0.8032947970631843 +/- 0.047485175824034054
	m1_8_D_star: 1.430570059990023 +/- 0.04543980102311721
	m2_8_D_star: 0.053296387749559256 +/- 0.07010684541642118
	intercept_9_D_s: -0.19726347043304518 +/- 0.1025800721912696
	slope_9_D_s: 0.8032947970631843 +/- 0.047485175824034054
	m1_9_D_s: 1.430570059990023 +/- 0.04543980102311721
	m2_9_D_s: 0.25423074674574037 +/- 0.044603058840037735
	intercept_10_D_s_star: 0.6082732838768823 +/- 0.11562874431317512
	slope_10_D_s_star: 0.8032947970631843 +/- 0.047485175824034054
	m1_10_D_s_star: 1.430570059990023 +/- 0.04543980102311721
	m2_10_D_s_star: 0.25423074674574037 +/- 0.044603058840037735
	intercept_11_Psi: 0.6835438029131149 +/- 0.1838719392845843
	slope_11_Psi: 0.8032947970631843 +/- 0.047485175824034054
	m1_11_Psi: 1.430570059990023 +/- 0.04543980102311721
	m2_11_Psi: 1.430570059990023 +/- 0.04543980102311721
	intercept_12_eta_or_h_c: -0.15415511012519845 +/- 0.14703145514126462
	slope_12_eta_or_h_c: 0.8032947970631843 +/- 0.047485175824034054
	m1_12_eta_or_h_c: 1.430570059990023 +/- 0.04543980102311721
	m2_12_eta_or_h_c: 1.430570059990023 +/- 0.04543980102311721
	intercept_13_B: -0.41314883399013763 +/- 0.14402028390619
	slope_13_B: 0.8032947970631843 +/- 0.047485175824034054
	m1_13_B: 4.7320577406520865 +/- 0.00957713704868541
	m2_13_B: 0.053296387749559256 +/- 0.07010684541642118
	intercept_14_B_star: 0.503120422683481 +/- 0.23247655819719168
	slope_14_B_star: 0.8032947970631843 +/- 0.047485175824034054
	m1_14_B_star: 4.7320577406520865 +/- 0.00957713704868541
	m2_14_B_star: 0.053296387749559256 +/- 0.07010684541642118
	intercept_15_B_s: -0.4046401034328415 +/- 0.16192919310259432
	slope_15_B_s: 0.8032947970631843 +/- 0.047485175824034054
	m1_15_B_s: 4.7320577406520865 +/- 0.00957713704868541
	m2_15_B_s: 0.25423074674574037 +/- 0.044603058840037735
	intercept_16_B_star_s: 0.5056365157783517 +/- 0.2010035284527336
	slope_16_B_star_s: 0.8032947970631843 +/- 0.047485175824034054
	m1_16_B_star_s: 4.7320577406520865 +/- 0.00957713704868541
	m2_16_B_star_s: 0.25423074674574037 +/- 0.044603058840037735
	intercept_17_Upsilon_or_chi_b: 1.965944729727822 +/- 0.04799656113284658
	slope_17_Upsilon_or_chi_b: 0.8032947970631843 +/- 0.047485175824034054
	m1_17_Upsilon_or_chi_b: 4.7320577406520865 +/- 0.00957713704868541
	m2_17_Upsilon_or_chi_b: 4.7320577406520865 +/- 0.00957713704868541
	intercept_18_eta_b: 1.003843634468308 +/- 0.1287589532163719
	slope_18_eta_b: 0.8032947970631843 +/- 0.047485175824034054
	m1_18_eta_b: 4.7320577406520865 +/- 0.00957713704868541
	m2_18_eta_b: 4.7320577406520865 +/- 0.00957713704868541
	Total Reduced Chi-square: 0.5950
	

==> mesons/fit_n/global_output.txt <==
[[Variables]]
    mesons_n_slope_light:    0.90530000 +/- 0.01780300 (1.97%) (init = 0.5)
    m_ud:                    0.01000084 +/- 0.18863847 (1886.23%) (init = 0.01)
    m_s:                     0.50716348 +/- 0.02276658 (4.49%) (init = 0.22)
    mesons_n_slope_heavy:    0.49173654 +/- 0.04784090 (9.73%) (init = 0.5)
    m_c:                     1.28902705 +/- 0.14160949 (10.99%) (init = 1.49)
    m_b:                     4.75778526 +/- 0.04530151 (0.95%) (init = 4.73)
    intercept_0_pi:         -1.79502348 +/- 0.16947366 (9.44%) (init = 0)
    slope_0_pi:              0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_0_pi:                 0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    m2_0_pi:                 0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_1_pi_2:       -0.58228144 +/- 0.22835116 (39.22%) (init = 0)
    slope_1_pi_2:            0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_1_pi_2:               0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    m2_1_pi_2:               0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_2_a_1:        -0.47571185 +/- 0.19436689 (40.86%) (init = 0)
    slope_2_a_1:             0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_2_a_1:                0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    m2_2_a_1:                0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_3_h_1:        -0.31726789 +/- 0.15676869 (49.41%) (init = 0)
    slope_3_h_1:             0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_3_h_1:                0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    m2_3_h_1:                0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_4_omega:       0.37757845 +/- 0.12876368 (34.10%) (init = 0)
    slope_4_omega:           0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_4_omega:              0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    m2_4_omega:              0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_5_omega_3:     0.50077059 +/- 0.29086498 (58.08%) (init = 0)
    slope_5_omega_3:         0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_5_omega_3:            0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    m2_5_omega_3:            0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_6_phi:         0.98335537 +/- 0.03708966 (3.77%) (init = -1)
    slope_6_phi:             0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_6_phi:                0.50716348 +/- 0.02276658 (4.49%) == 'm_s'
    m2_6_phi:                0.50716348 +/- 0.02276658 (4.49%) == 'm_s'
    intercept_7_K:          -1.15470720 +/- 0.66686868 (57.75%) (init = -2)
    slope_7_K:               0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_7_K:                  0.50716348 +/- 0.02276658 (4.49%) == 'm_s'
    m2_7_K:                  0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_8_K_star:      0.86432171 +/- 0.05144423 (5.95%) (init = -4)
    slope_8_K_star:          0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_8_K_star:             0.50716348 +/- 0.02276658 (4.49%) == 'm_s'
    m2_8_K_star:             0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_9_K_star_0:   -0.21673197 +/- 0.06383752 (29.45%) (init = 0)
    slope_9_K_star_0:        0.90530000 +/- 0.01780300 (1.97%) == 'mesons_n_slope_light'
    m1_9_K_star_0:           0.50716348 +/- 0.02276658 (4.49%) == 'm_s'
    m2_9_K_star_0:           0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_10_D_star0_1:  0.63657318 +/- 0.11826574 (18.58%) (init = 0)
    slope_10_D_star0_1:      0.49173654 +/- 0.04784090 (9.73%) == 'mesons_n_slope_heavy'
    m1_10_D_star0_1:         1.28902705 +/- 0.14160949 (10.99%) == 'm_c'
    m2_10_D_star0_1:         0.01000084 +/- 0.18863846 (1886.23%) == 'm_ud'
    intercept_11_Psi:        1.39129513 +/- 0.40111252 (28.83%) (init = 0)
    slope_11_Psi:            0.49173654 +/- 0.04784090 (9.73%) == 'mesons_n_slope_heavy'
    m1_11_Psi:               1.28902705 +/- 0.14160949 (10.99%) == 'm_c'
    m2_11_Psi:               1.28902705 +/- 0.14160949 (10.99%) == 'm_c'
    intercept_12_chi_c2:     1.64145991 +/- 0.48357189 (29.46%) (init = 2)
    slope_12_chi_c2:         0.49173654 +/- 0.04784090 (9.73%) == 'mesons_n_slope_heavy'
    m1_12_chi_c2:            1.28902705 +/- 0.14160949 (10.99%) == 'm_c'
    m2_12_chi_c2:            1.28902705 +/- 0.14160949 (10.99%) == 'm_c'
    intercept_13_B_c:        0.76200950 +/- 0.24859867 (32.62%) (init = -5)
    slope_13_B_c:            0.49173654 +/- 0.04784090 (9.73%) == 'mesons_n_slope_heavy'
    m1_13_B_c:               4.75778526 +/- 0.04530151 (0.95%) == 'm_b'
    m2_13_B_c:               1.28902705 +/- 0.14160949 (10.99%) == 'm_c'
    intercept_14_Upsilon:    1.99994906 +/- 0.01030500 (0.52%) (init = -2)
    slope_14_Upsilon:        0.49173654 +/- 0.04784090 (9.73%) == 'mesons_n_slope_heavy'
    m1_14_Upsilon:           4.75778526 +/- 0.04530151 (0.95%) == 'm_b'
    m2_14_Upsilon:           4.75778526 +/- 0.04530151 (0.95%) == 'm_b'
    intercept_15_chi_b1:     1.36694811 +/- 0.38990843 (28.52%) (init = -1)
    slope_15_chi_b1:         0.49173654 +/- 0.04784090 (9.73%) == 'mesons_n_slope_heavy'
    m1_15_chi_b1:            4.75778526 +/- 0.04530151 (0.95%) == 'm_b'
    m2_15_chi_b1:            4.75778526 +/- 0.04530151 (0.95%) == 'm_b'
[[Correlations]] (unreported correlations are < 0.100)
    C(m_ud, intercept_2_a_1)                        = +0.9964
    C(m_c, intercept_11_Psi)                        = +0.9875
    C(m_c, intercept_13_B_c)                        = +0.9632
    C(mesons_n_slope_heavy, m_c)                    = +0.9580
    C(intercept_11_Psi, intercept_13_B_c)           = +0.9487
    C(mesons_n_slope_heavy, m_b)                    = +0.9422
    C(mesons_n_slope_heavy, intercept_13_B_c)       = +0.9301
    C(m_b, intercept_14_Upsilon)                    = +0.9264
    C(m_ud, intercept_4_omega)                      = +0.9217
    C(mesons_n_slope_heavy, intercept_11_Psi)       = +0.9188
    C(m_c, intercept_12_chi_c2)                     = +0.9097
    C(intercept_11_Psi, intercept_12_chi_c2)        = +0.9083
    C(m_b, intercept_13_B_c)                        = +0.9080
    C(intercept_2_a_1, intercept_4_omega)           = +0.9025
    C(m_c, m_b)                               = +0.8995
    C(intercept_10_D_star0_1, intercept_11_Psi)     = +0.8980
    C(m_c, intercept_10_D_star0_1)                  = +0.8948
    C(intercept_12_chi_c2, intercept_13_B_c)        = +0.8736
    C(mesons_n_slope_heavy, intercept_14_Upsilon)   = +0.8692
    C(m_b, intercept_11_Psi)                        = +0.8616
    C(intercept_10_D_star0_1, intercept_13_B_c)     = +0.8580
    C(mesons_n_slope_heavy, intercept_12_chi_c2)    = +0.8417
    C(intercept_13_B_c, intercept_14_Upsilon)       = +0.8387
    C(m_ud, intercept_0_pi)                         = +0.8340
    C(intercept_10_D_star0_1, intercept_12_chi_c2)  = +0.8298
    C(m_c, intercept_14_Upsilon)                    = +0.8297
    C(intercept_0_pi, intercept_4_omega)            = +0.8294
    C(intercept_2_a_1, intercept_8_K_star)          = +0.8203
    C(m_ud, intercept_3_h_1)                        = +0.8178
    C(mesons_n_slope_heavy, intercept_10_D_star0_1) = +0.8137
    C(m_ud, intercept_8_K_star)                     = +0.8131
    C(intercept_0_pi, intercept_2_a_1)              = +0.8044
    C(intercept_3_h_1, intercept_4_omega)           = +0.8021
    C(intercept_11_Psi, intercept_14_Upsilon)       = +0.7947
    C(intercept_2_a_1, intercept_3_h_1)             = +0.7937
    C(m_s, intercept_6_phi)                         = +0.7892
    C(m_b, intercept_12_chi_c2)                     = +0.7890
    C(intercept_0_pi, intercept_3_h_1)              = +0.7632
    C(m_b, intercept_10_D_star0_1)                  = +0.7623
    C(intercept_8_K_star, intercept_9_K_star_0)     = +0.7620
    C(intercept_2_a_1, intercept_9_K_star_0)        = +0.7441
    C(m_ud, intercept_9_K_star_0)                   = +0.7394
    C(intercept_12_chi_c2, intercept_14_Upsilon)    = +0.7278
    C(intercept_4_omega, intercept_8_K_star)        = +0.7265
    C(intercept_10_D_star0_1, intercept_14_Upsilon) = +0.7031
    C(intercept_4_omega, intercept_9_K_star_0)      = +0.6647
    C(intercept_1_pi_2, intercept_4_omega)          = +0.6571
    C(m_ud, intercept_1_pi_2)                       = +0.6503
    C(intercept_0_pi, intercept_8_K_star)           = +0.6397
    C(intercept_0_pi, intercept_1_pi_2)             = +0.6392
    C(intercept_3_h_1, intercept_8_K_star)          = +0.6343
    C(intercept_1_pi_2, intercept_2_a_1)            = +0.6227
    C(intercept_1_pi_2, intercept_3_h_1)            = +0.6089
    C(intercept_0_pi, intercept_9_K_star_0)         = +0.5886
    C(intercept_3_h_1, intercept_9_K_star_0)        = +0.5823
    C(mesons_n_slope_light, m_s)                    = +0.5588
    C(intercept_4_omega, intercept_5_omega_3)       = +0.5319
    C(m_ud, intercept_5_omega_3)                    = +0.5250
    C(intercept_0_pi, intercept_5_omega_3)          = +0.5184
    C(intercept_2_a_1, intercept_5_omega_3)         = +0.5020
    C(intercept_3_h_1, intercept_5_omega_3)         = +0.4935
    C(intercept_1_pi_2, intercept_8_K_star)         = +0.4922
    C(intercept_1_pi_2, intercept_9_K_star_0)       = +0.4542
    C(intercept_1_pi_2, intercept_5_omega_3)        = +0.4180
    C(m_b, intercept_15_chi_b1)                     = +0.4034
    C(intercept_5_omega_3, intercept_8_K_star)      = +0.3964
    C(mesons_n_slope_light, intercept_2_a_1)        = +0.3843
    C(intercept_14_Upsilon, intercept_15_chi_b1)    = +0.3747
    C(mesons_n_slope_light, intercept_6_phi)        = +0.3705
    C(intercept_5_omega_3, intercept_9_K_star_0)    = +0.3660
    C(mesons_n_slope_light, intercept_8_K_star)     = +0.3635
    C(m_ud, intercept_10_D_star0_1)                 = +0.3605
    C(intercept_2_a_1, intercept_10_D_star0_1)      = +0.3592
    C(mesons_n_slope_heavy, intercept_15_chi_b1)    = +0.3514
    C(intercept_13_B_c, intercept_15_chi_b1)        = +0.3473
    C(m_c, intercept_15_chi_b1)                     = +0.3346
    C(intercept_4_omega, intercept_10_D_star0_1)    = +0.3323
    C(intercept_11_Psi, intercept_15_chi_b1)        = +0.3202
    C(mesons_n_slope_light, intercept_9_K_star_0)   = +0.3098
    C(m_s, intercept_0_pi)                          = -0.3062
    C(mesons_n_slope_light, m_ud)                   = +0.3059
    C(intercept_0_pi, intercept_10_D_star0_1)       = +0.3007
    C(intercept_3_h_1, intercept_10_D_star0_1)      = +0.2948
    C(intercept_12_chi_c2, intercept_15_chi_b1)     = +0.2932
    C(intercept_8_K_star, intercept_10_D_star0_1)   = +0.2931
    C(intercept_10_D_star0_1, intercept_15_chi_b1)  = +0.2831
    C(m_s, intercept_1_pi_2)                        = -0.2730
    C(intercept_9_K_star_0, intercept_10_D_star0_1) = +0.2665
    C(m_s, intercept_8_K_star)                      = +0.2657
    C(m_s, intercept_3_h_1)                         = -0.2634
    C(m_s, intercept_9_K_star_0)                    = +0.2633
    C(intercept_0_pi, intercept_6_phi)              = -0.2543
    C(m_s, intercept_4_omega)                       = -0.2364
    C(intercept_1_pi_2, intercept_10_D_star0_1)     = +0.2344
    C(m_s, intercept_5_omega_3)                     = -0.2252
    C(intercept_3_h_1, intercept_6_phi)             = -0.2239
    C(intercept_1_pi_2, intercept_6_phi)            = -0.2219
    C(intercept_4_omega, intercept_6_phi)           = -0.2105
    C(intercept_6_phi, intercept_9_K_star_0)        = +0.1911
    C(intercept_5_omega_3, intercept_10_D_star0_1)  = +0.1893
    C(intercept_6_phi, intercept_8_K_star)          = +0.1877
    C(intercept_5_omega_3, intercept_6_phi)         = -0.1824
    C(m_ud, intercept_6_phi)                        = -0.1389
    C(m_ud, mesons_n_slope_heavy)                   = +0.1306
    C(mesons_n_slope_heavy, intercept_2_a_1)        = +0.1301
    C(m_ud, m_s)                               = -0.1270
    C(m_ud, m_b)                               = +0.1246
    C(m_b, intercept_2_a_1)                         = +0.1241
    C(mesons_n_slope_heavy, intercept_4_omega)      = +0.1203
    C(m_ud, intercept_14_Upsilon)                   = +0.1150
    C(m_b, intercept_4_omega)                       = +0.1148
    C(intercept_2_a_1, intercept_14_Upsilon)        = +0.1146
    C(mesons_n_slope_light, intercept_10_D_star0_1) = +0.1103
    C(mesons_n_slope_heavy, intercept_0_pi)         = +0.1089
    C(mesons_n_slope_heavy, intercept_3_h_1)        = +0.1068
    C(mesons_n_slope_heavy, intercept_8_K_star)     = +0.1062
    C(intercept_4_omega, intercept_14_Upsilon)      = +0.1060
    C(m_b, intercept_0_pi)                          = +0.1039
    C(intercept_2_a_1, intercept_6_phi)             = -0.1022
    C(m_b, intercept_3_h_1)                         = +0.1019
    C(m_b, intercept_8_K_star)                      = +0.1013
    C(mesons_n_slope_light, intercept_4_omega)      = +0.1009
	mesons_n_slope_light: 0.9053000002481837 +/- 0.017803000936955412
	m_ud: 0.010000842244716571 +/- 0.1886384654034497
	m_s: 0.5071634772650002 +/- 0.022766582618063354
	mesons_n_slope_heavy: 0.4917365387442083 +/- 0.04784090183982729
	m_c: 1.2890270482587958 +/- 0.1416094855024936
	m_b: 4.757785262126862 +/- 0.04530150658577639
	intercept_0_pi: -1.7950234800651859 +/- 0.16947366373866515
	slope_0_pi: 0.9053000002481837 +/- 0.01780300090886637
	m1_0_pi: 0.010000842244716571 +/- 0.18863846486101657
	m2_0_pi: 0.010000842244716571 +/- 0.18863846486101657
	intercept_1_pi_2: -0.5822814360970321 +/- 0.22835116163634755
	slope_1_pi_2: 0.9053000002481837 +/- 0.01780300090886637
	m1_1_pi_2: 0.010000842244716571 +/- 0.18863846486101657
	m2_1_pi_2: 0.010000842244716571 +/- 0.18863846486101657
	intercept_2_a_1: -0.47571185361437274 +/- 0.19436688823750617
	slope_2_a_1: 0.9053000002481837 +/- 0.01780300090886637
	m1_2_a_1: 0.010000842244716571 +/- 0.18863846486101657
	m2_2_a_1: 0.010000842244716571 +/- 0.18863846486101657
	intercept_3_h_1: -0.3172678943140829 +/- 0.15676869399971458
	slope_3_h_1: 0.9053000002481837 +/- 0.01780300090886637
	m1_3_h_1: 0.010000842244716571 +/- 0.18863846486101657
	m2_3_h_1: 0.010000842244716571 +/- 0.18863846486101657
	intercept_4_omega: 0.37757845091375064 +/- 0.12876368021048387
	slope_4_omega: 0.9053000002481837 +/- 0.01780300090886637
	m1_4_omega: 0.010000842244716571 +/- 0.18863846486101657
	m2_4_omega: 0.010000842244716571 +/- 0.18863846486101657
	intercept_5_omega_3: 0.5007705874266201 +/- 0.2908649753028641
	slope_5_omega_3: 0.9053000002481837 +/- 0.01780300090886637
	m1_5_omega_3: 0.010000842244716571 +/- 0.18863846486101657
	m2_5_omega_3: 0.010000842244716571 +/- 0.18863846486101657
	intercept_6_phi: 0.9833553713898913 +/- 0.037089658948871285
	slope_6_phi: 0.9053000002481837 +/- 0.01780300090886637
	m1_6_phi: 0.5071634772650002 +/- 0.022766582570206625
	m2_6_phi: 0.5071634772650002 +/- 0.022766582570206625
	intercept_7_K: -1.154707197969716 +/- 0.6668686782213807
	slope_7_K: 0.9053000002481837 +/- 0.01780300090886637
	m1_7_K: 0.5071634772650002 +/- 0.022766582570206625
	m2_7_K: 0.010000842244716571 +/- 0.18863846486101657
	intercept_8_K_star: 0.864321714521215 +/- 0.05144422671565471
	slope_8_K_star: 0.9053000002481837 +/- 0.01780300090886637
	m1_8_K_star: 0.5071634772650002 +/- 0.022766582570206625
	m2_8_K_star: 0.010000842244716571 +/- 0.18863846486101657
	intercept_9_K_star_0: -0.21673196708968012 +/- 0.06383752012731893
	slope_9_K_star_0: 0.9053000002481837 +/- 0.01780300090886637
	m1_9_K_star_0: 0.5071634772650002 +/- 0.022766582570206625
	m2_9_K_star_0: 0.010000842244716571 +/- 0.18863846486101657
	intercept_10_D_star0_1: 0.6365731778013958 +/- 0.11826573871214742
	slope_10_D_star0_1: 0.4917365387442083 +/- 0.04784090183632507
	m1_10_D_star0_1: 1.2890270482587958 +/- 0.1416094857088858
	m2_10_D_star0_1: 0.010000842244716571 +/- 0.18863846486101657
	intercept_11_Psi: 1.3912951290496385 +/- 0.4011125234576027
	slope_11_Psi: 0.4917365387442083 +/- 0.04784090183632507
	m1_11_Psi: 1.2890270482587958 +/- 0.1416094857088858
	m2_11_Psi: 1.2890270482587958 +/- 0.1416094857088858
	intercept_12_chi_c2: 1.6414599083059127 +/- 0.4835718928113823
	slope_12_chi_c2: 0.4917365387442083 +/- 0.04784090183632507
	m1_12_chi_c2: 1.2890270482587958 +/- 0.1416094857088858
	m2_12_chi_c2: 1.2890270482587958 +/- 0.1416094857088858
	intercept_13_B_c: 0.7620094975075399 +/- 0.24859867277792866
	slope_13_B_c: 0.4917365387442083 +/- 0.04784090183632507
	m1_13_B_c: 4.757785262126862 +/- 0.045301506571974674
	m2_13_B_c: 1.2890270482587958 +/- 0.1416094857088858
	intercept_14_Upsilon: 1.9999490563921167 +/- 0.010305004359191131
	slope_14_Upsilon: 0.4917365387442083 +/- 0.04784090183632507
	m1_14_Upsilon: 4.757785262126862 +/- 0.045301506571974674
	m2_14_Upsilon: 4.757785262126862 +/- 0.045301506571974674
	intercept_15_chi_b1: 1.366948105920298 +/- 0.38990843083763055
	slope_15_chi_b1: 0.4917365387442083 +/- 0.04784090183632507
	m1_15_chi_b1: 4.757785262126862 +/- 0.045301506571974674
	m2_15_chi_b1: 4.757785262126862 +/- 0.045301506571974674
	Total Reduced Chi-square: 1.3466
	

==> tetraquarks/global/global_output.txt <==
[[Variables]]
    m_ud:                           0.01111029 +/- 0.03234530 (291.13%) (init = 0.06)
    m_s:                            0.35531587 +/- 0.02871764 (8.08%) (init = 0.22)
    mesons_n_slope_light:           0.82235447 +/- 0.02053647 (2.50%) (init = 0.5)
    mesons_j_slope_light:           0.86278205 +/- 0.01492031 (1.73%) (init = 0.86)
    m_c:                            1.27995322 +/- 0.06018887 (4.70%) (init = 1.49)
    m_b:                            4.73492394 +/- 0.01554633 (0.33%) (init = 4.7)
    mesons_n_slope_heavy:           0.48350525 +/- 0.01848364 (3.82%) (init = 0.5)
    mesons_j_slope_heavy:           0.70684619 +/- 0.04257272 (6.02%) (init = 0.5)
    tetra_n_slope_very_heavy:       0.23446634 +/- 2.93775573 (1252.95%) (init = 0.1)
    mdbv_ud:                        0.92646356 +/- 0.70811815 (76.43%) (init = 0.01)
    mdbv_sud:                       0.35000000 +/- 0.66804020 (190.87%) (init = 0.35)
    mdbv_cud:                       1.31514916 +/- 0.19836071 (15.08%) (init = 1.31)
    mdbv_cs:                        1.31222008 +/- 0.14451853 (11.01%) (init = 2)
    mdbv_cc:                        1.52616595 +/- 67.3200813 (4411.06%) (init = 1.31)
    intercept_0_pi:                -1.55503825 +/- 0.13884265 (8.93%) (init = 0)
    slope_0_pi:                     0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_0_pi:                        0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_0_pi:                        0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_1_pi_2:              -0.23289748 +/- 0.24689763 (106.01%) (init = 0)
    slope_1_pi_2:                   0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_1_pi_2:                      0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_1_pi_2:                      0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_2_a_1:               -0.29350689 +/- 0.16147398 (55.02%) (init = 0)
    slope_2_a_1:                    0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_2_a_1:                       0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_2_a_1:                       0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_3_h_1:               -0.10004962 +/- 0.27651484 (276.38%) (init = 0)
    slope_3_h_1:                    0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_3_h_1:                       0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_3_h_1:                       0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_4_omega:              0.55877992 +/- 0.06571042 (11.76%) (init = 0)
    slope_4_omega:                  0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_4_omega:                     0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_4_omega:                     0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_5_omega_3:            0.79944888 +/- 0.19268408 (24.10%) (init = 0)
    slope_5_omega_3:                0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_5_omega_3:                   0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_5_omega_3:                   0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_6_phi:                0.67059238 +/- 0.07480304 (11.15%) (init = -1)
    slope_6_phi:                    0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_6_phi:                       0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    m2_6_phi:                       0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    intercept_7_K:                 -1.28796740 +/- 0.33797932 (26.24%) (init = -2)
    slope_7_K:                      0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_7_K:                         0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    m2_7_K:                         0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_8_K_star:             0.75481667 +/- 0.03858725 (5.11%) (init = -4)
    slope_8_K_star:                 0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_8_K_star:                    0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    m2_8_K_star:                    0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_9_K_star_0:          -0.34786852 +/- 0.05282195 (15.18%) (init = 0)
    slope_9_K_star_0:               0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_9_K_star_0:                  0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    m2_9_K_star_0:                  0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_10_pi_or_b:          -0.38491891 +/- 0.11616289 (30.18%) (init = -0.5)
    slope_10_pi_or_b:               0.86278205 +/- 0.01492031 (1.73%) == 'mesons_j_slope_light'
    m1_10_pi_or_b:                  0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_10_pi_or_b:                  0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_11_rho_or_a:          0.51564180 +/- 0.11260318 (21.84%) (init = -0.5)
    slope_11_rho_or_a:              0.86278205 +/- 0.01492031 (1.73%) == 'mesons_j_slope_light'
    m1_11_rho_or_a:                 0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_11_rho_or_a:                 0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_12_eta_or_h:         -0.30127648 +/- 0.04880969 (16.20%) (init = -0.5)
    slope_12_eta_or_h:              0.86278205 +/- 0.01492031 (1.73%) == 'mesons_j_slope_light'
    m1_12_eta_or_h:                 0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_12_eta_or_h:                 0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_13_omega_or_f:        0.53409768 +/- 0.07312057 (13.69%) (init = -0.5)
    slope_13_omega_or_f:            0.86278205 +/- 0.01492031 (1.73%) == 'mesons_j_slope_light'
    m1_13_omega_or_f:               0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    m2_13_omega_or_f:               0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_14_K:                -0.03441402 +/- 0.05612597 (163.09%) (init = -0.5)
    slope_14_K:                     0.86278205 +/- 0.01492031 (1.73%) == 'mesons_j_slope_light'
    m1_14_K:                        0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    m2_14_K:                        0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_15_K_star:            0.70103215 +/- 0.05879656 (8.39%) (init = -0.5)
    slope_15_K_star:                0.86278205 +/- 0.01492031 (1.73%) == 'mesons_j_slope_light'
    m1_15_K_star:                   0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    m2_15_K_star:                   0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_16_phi_or_f__tag:     0.83803951 +/- 0.07743263 (9.24%) (init = -1.5)
    slope_16_phi_or_f__tag:         0.86278205 +/- 0.01492031 (1.73%) == 'mesons_j_slope_light'
    m1_16_phi_or_f__tag:            0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    m2_16_phi_or_f__tag:            0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    intercept_17_D_star0_1:         0.65410737 +/- 0.06319066 (9.66%) (init = 0)
    slope_17_D_star0_1:             0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_17_D_star0_1:                1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_17_D_star0_1:                0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_18_Psi:               1.38101457 +/- 0.19220303 (13.92%) (init = 0)
    slope_18_Psi:                   0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_18_Psi:                      1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_18_Psi:                      1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    intercept_19_chi_c2:            1.57820993 +/- 0.27615104 (17.50%) (init = 2)
    slope_19_chi_c2:                0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_19_chi_c2:                   1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_19_chi_c2:                   1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    intercept_20_B_c:               0.71573016 +/- 0.11735942 (16.40%) (init = -5)
    slope_20_B_c:                   0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_20_B_c:                      4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_20_B_c:                      1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    intercept_21_Upsilon:           1.97618384 +/- 0.04546405 (2.30%) (init = -2)
    slope_21_Upsilon:               0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_21_Upsilon:                  4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_21_Upsilon:                  4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    intercept_22_chi_b1:            1.25848222 +/- 0.33980424 (27.00%) (init = -1)
    slope_22_chi_b1:                0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_22_chi_b1:                   4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_22_chi_b1:                   4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    intercept_23_D:                -0.42092656 +/- 0.26076207 (61.95%) (init = -0.5)
    slope_23_D:                     0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_23_D:                        1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_23_D:                        0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_24_D_star:            0.45244054 +/- 0.10122161 (22.37%) (init = -0.5)
    slope_24_D_star:                0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_24_D_star:                   1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_24_D_star:                   0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_25_D_s:              -0.21317387 +/- 0.09368937 (43.95%) (init = -1.5)
    slope_25_D_s:                   0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_25_D_s:                      1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_25_D_s:                      0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    intercept_26_D_s_star:          0.62457293 +/- 0.09714030 (15.55%) (init = -1.5)
    slope_26_D_s_star:              0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_26_D_s_star:                 1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_26_D_s_star:                 0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    intercept_27_Psi:               0.07952023 +/- 0.25895400 (325.65%) (init = -1)
    slope_27_Psi:                   0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_27_Psi:                      1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_27_Psi:                      1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    intercept_28_eta_or_h_c:       -0.71078805 +/- 0.23837273 (33.54%) (init = -0.5)
    slope_28_eta_or_h_c:            0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_28_eta_or_h_c:               1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    m2_28_eta_or_h_c:               1.27995322 +/- 0.06018887 (4.70%) == 'm_c'
    intercept_29_B:                -0.36270922 +/- 0.12102390 (33.37%) (init = -0.5)
    slope_29_B:                     0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_29_B:                        4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_29_B:                        0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_30_B_star:            0.58257232 +/- 0.10479371 (17.99%) (init = -0.5)
    slope_30_B_star:                0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_30_B_star:                   4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_30_B_star:                   0.01111029 +/- 0.03234530 (291.13%) == 'm_ud'
    intercept_31_B_s:              -0.19315306 +/- 0.11303877 (58.52%) (init = -0.5)
    slope_31_B_s:                   0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_31_B_s:                      4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_31_B_s:                      0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    intercept_32_B_star_s:          0.75314601 +/- 0.10077428 (13.38%) (init = -0.5)
    slope_32_B_star_s:              0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_32_B_star_s:                 4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_32_B_star_s:                 0.35531587 +/- 0.02871764 (8.08%) == 'm_s'
    intercept_33_Upsilon_or_chi_b:  1.99583281 +/- 0.07306936 (3.66%) (init = -1)
    slope_33_Upsilon_or_chi_b:      0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_33_Upsilon_or_chi_b:         4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_33_Upsilon_or_chi_b:         4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    intercept_34_eta_b:             1.00363981 +/- 0.57437494 (57.23%) (init = -1.5)
    slope_34_eta_b:                 0.70684619 +/- 0.04257272 (6.02%) == 'mesons_j_slope_heavy'
    m1_34_eta_b:                    4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    m2_34_eta_b:                    4.73492394 +/- 0.01554633 (0.33%) == 'm_b'
    intercept_35_f_2:               1.71932538 +/- 2.51422710 (146.23%) (init = -0.5)
    slope_35_f_2:                   0.82235447 +/- 0.02053647 (2.50%) == 'mesons_n_slope_light'
    m1_35_f_2:                      0.35000000 +/- 0.66804020 (190.87%) == 'mdbv_sud'
    m2_35_f_2:                      0.35000000 +/- 0.66804020 (190.87%) == 'mdbv_sud'
    intercept_36_X_3350_:           1.34685190 +/- 1.38696941 (102.98%) (init = -0.5)
    slope_36_X_3350_:               0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_36_X_3350_:                  0.92646356 +/- 0.70811815 (76.43%) == 'mdbv_ud'
    m2_36_X_3350_:                  1.31514916 +/- 0.19836071 (15.08%) == 'mdbv_cud'
    intercept_37_Z_c:               0.06389816 +/- 0.92742111 (1451.41%) (init = -0.5)
    slope_37_Z_c:                   0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_37_Z_c:                      1.31514916 +/- 0.19836071 (15.08%) == 'mdbv_cud'
    m2_37_Z_c:                      1.31514916 +/- 0.19836071 (15.08%) == 'mdbv_cud'
    intercept_38_Z_cs:             -0.18488463 +/- 0.55413227 (299.72%) (init = -0.5)
    slope_38_Z_cs:                  0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_38_Z_cs:                     1.31514916 +/- 0.19836071 (15.08%) == 'mdbv_cud'
    m2_38_Z_cs:                     1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    intercept_39_psi:              -0.40986867 +/- 0.78542561 (191.63%) (init = -0.5)
    slope_39_psi:                   0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_39_psi:                      1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    m2_39_psi:                      1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    intercept_40_T_cubarcbars:     -1.20341689 +/- 0.55132022 (45.81%) (init = -0.5)
    slope_40_T_cubarcbars:          0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_40_T_cubarcbars:             1.31514916 +/- 0.19836071 (15.08%) == 'mdbv_cud'
    m2_40_T_cubarcbars:             1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    intercept_41_T_psiphi0:        -0.53545002 +/- 0.67805872 (126.63%) (init = -1.5)
    slope_41_T_psiphi0:             0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_41_T_psiphi0:                1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    m2_41_T_psiphi0:                1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    intercept_42_T_psiphi1:         0.50917309 +/- 0.67889726 (133.33%) (init = -5.5)
    slope_42_T_psiphi1:             0.48350525 +/- 0.01848364 (3.82%) == 'mesons_n_slope_heavy'
    m1_42_T_psiphi1:                1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    m2_42_T_psiphi1:                1.31222008 +/- 0.14451853 (11.01%) == 'mdbv_cs'
    intercept_43_T_psipsi:         -4.47353269 +/- 194.763322 (4353.68%) (init = -0.5)
    slope_43_T_psipsi:              0.23446634 +/- 2.93775573 (1252.95%) == 'tetra_n_slope_very_heavy'
    m1_43_T_psipsi:                 1.52616595 +/- 67.3200813 (4411.06%) == 'mdbv_cc'
    m2_43_T_psipsi:                 1.52616595 +/- 67.3200813 (4411.06%) == 'mdbv_cc'
[[Correlations]] (unreported correlations are < 0.100)
    C(mdbv_cc, intercept_43_T_psipsi)                         = +0.9999
    C(tetra_n_slope_very_heavy, mdbv_cc)                      = +0.9994
    C(tetra_n_slope_very_heavy, intercept_43_T_psipsi)        = +0.9986
    C(intercept_41_T_psiphi0, intercept_42_T_psiphi1)         = +0.9947
    C(mdbv_sud, intercept_35_f_2)                             = +0.9909
    C(mdbv_cud, intercept_37_Z_c)                             = +0.9876
    C(mdbv_cs, intercept_41_T_psiphi0)                        = +0.9869
    C(mdbv_cs, intercept_42_T_psiphi1)                        = +0.9866
    C(intercept_38_Z_cs, intercept_40_T_cubarcbars)           = +0.9838
    C(m_c, intercept_28_eta_or_h_c)                           = +0.9552
    C(mdbv_ud, intercept_36_X_3350_)                          = +0.9551
    C(intercept_39_psi, intercept_41_T_psiphi0)               = +0.9328
    C(intercept_39_psi, intercept_42_T_psiphi1)               = +0.9327
    C(m_c, intercept_18_Psi)                               = +0.9233
    C(mdbv_cs, intercept_39_psi)                              = +0.9202
    C(m_c, intercept_27_Psi)                               = +0.9178
    C(intercept_27_Psi, intercept_28_eta_or_h_c)              = +0.9164
    C(m_s, intercept_6_phi)                               = +0.8972
    C(m_ud, m_s)                               = -0.8869
    C(intercept_18_Psi, intercept_28_eta_or_h_c)              = +0.8831
    C(m_ud, intercept_6_phi)                               = -0.8560
    C(m_s, intercept_16_phi_or_f__tag)                        = +0.8551
    C(intercept_18_Psi, intercept_27_Psi)                     = +0.8488
    C(m_c, intercept_17_D_star0_1)                            = +0.8192
    C(mdbv_cud, intercept_40_T_cubarcbars)                    = +0.8188
    C(mdbv_cud, intercept_38_Z_cs)                            = +0.8176
    C(intercept_17_D_star0_1, intercept_18_Psi)               = +0.8105
    C(intercept_37_Z_c, intercept_40_T_cubarcbars)            = +0.7922
    C(intercept_37_Z_c, intercept_38_Z_cs)                    = +0.7912
    C(m_c, intercept_20_B_c)                               = +0.7869
    C(intercept_17_D_star0_1, intercept_28_eta_or_h_c)        = +0.7862
    C(m_c, intercept_19_chi_c2)                               = +0.7805
    C(intercept_6_phi, intercept_16_phi_or_f__tag)            = +0.7686
    C(intercept_18_Psi, intercept_19_chi_c2)                  = +0.7643
    C(m_ud, intercept_16_phi_or_f__tag)                       = -0.7636
    C(intercept_17_D_star0_1, intercept_27_Psi)               = +0.7564
    C(intercept_20_B_c, intercept_28_eta_or_h_c)              = +0.7496
    C(intercept_19_chi_c2, intercept_28_eta_or_h_c)           = +0.7470
    C(intercept_18_Psi, intercept_20_B_c)                     = +0.7341
    C(m_c, mesons_j_slope_heavy)                              = +0.7323
    C(intercept_20_B_c, intercept_27_Psi)                     = +0.7196
    C(intercept_19_chi_c2, intercept_27_Psi)                  = +0.7181
    C(intercept_26_D_s_star, intercept_28_eta_or_h_c)         = +0.7163
    C(m_c, mesons_n_slope_heavy)                              = +0.7136
    C(intercept_17_D_star0_1, intercept_19_chi_c2)            = +0.7066
    C(mesons_n_slope_light, intercept_4_omega)                = -0.7022
    C(m_c, intercept_26_D_s_star)                             = +0.7019
    C(intercept_26_D_s_star, intercept_27_Psi)                = +0.7002
    C(mesons_n_slope_heavy, intercept_28_eta_or_h_c)          = +0.6773
    C(mesons_j_slope_heavy, intercept_18_Psi)                 = +0.6717
    C(intercept_24_D_star, intercept_28_eta_or_h_c)           = +0.6635
    C(m_c, intercept_25_D_s)                               = +0.6599
    C(intercept_24_D_star, intercept_27_Psi)                  = +0.6575
    C(intercept_17_D_star0_1, intercept_20_B_c)               = +0.6564
    C(intercept_18_Psi, intercept_26_D_s_star)                = +0.6517
    C(mesons_n_slope_heavy, intercept_27_Psi)                 = +0.6496
    C(intercept_25_D_s, intercept_28_eta_or_h_c)              = +0.6479
    C(intercept_25_D_s, intercept_27_Psi)                     = +0.6272
    C(intercept_19_chi_c2, intercept_20_B_c)                  = +0.6236
    C(m_c, intercept_24_D_star)                               = +0.6150
    C(intercept_18_Psi, intercept_25_D_s)                     = +0.6116
    C(intercept_25_D_s, intercept_26_D_s_star)                = +0.6094
    C(m_b, mesons_n_slope_heavy)                              = +0.6064
    C(m_s, intercept_4_omega)                               = -0.5978
    C(mesons_j_slope_heavy, intercept_17_D_star0_1)           = +0.5859
    C(mesons_j_slope_heavy, intercept_20_B_c)                 = +0.5843
    C(m_b, intercept_21_Upsilon)                              = +0.5841
    C(mesons_j_slope_heavy, intercept_28_eta_or_h_c)          = +0.5768
    C(intercept_18_Psi, intercept_24_D_star)                  = +0.5700
    C(mesons_j_slope_heavy, intercept_19_chi_c2)              = +0.5662
    C(mdbv_cs, intercept_40_T_cubarcbars)                     = +0.5597
    C(mdbv_cs, intercept_38_Z_cs)                             = +0.5584
    C(intercept_19_chi_c2, intercept_26_D_s_star)             = +0.5524
    C(intercept_17_D_star0_1, intercept_26_D_s_star)          = +0.5490
    C(intercept_20_B_c, intercept_26_D_s_star)                = +0.5490
    C(mesons_n_slope_heavy, mesons_j_slope_heavy)             = +0.5389
    C(mesons_n_slope_heavy, intercept_20_B_c)                 = +0.5332
    C(mesons_n_slope_heavy, intercept_18_Psi)                 = +0.5274
    C(intercept_40_T_cubarcbars, intercept_41_T_psiphi0)      = +0.5271
    C(intercept_40_T_cubarcbars, intercept_42_T_psiphi1)      = +0.5269
    C(intercept_38_Z_cs, intercept_41_T_psiphi0)              = +0.5261
    C(intercept_38_Z_cs, intercept_42_T_psiphi1)              = +0.5259
    C(mesons_j_slope_heavy, intercept_27_Psi)                 = +0.5219
    C(intercept_17_D_star0_1, intercept_24_D_star)            = +0.5214
    C(intercept_19_chi_c2, intercept_25_D_s)                  = +0.5179
    C(intercept_20_B_c, intercept_25_D_s)                     = +0.5178
    C(intercept_17_D_star0_1, intercept_25_D_s)               = +0.5164
    C(mesons_j_slope_light, intercept_12_eta_or_h)            = -0.5163
    C(intercept_4_omega, intercept_16_phi_or_f__tag)          = -0.5093
    C(intercept_24_D_star, intercept_26_D_s_star)             = +0.5067
    C(mesons_n_slope_heavy, mdbv_cs)                          = +0.4996
    C(m_ud, intercept_12_eta_or_h)                            = +0.4996
    C(mesons_n_slope_heavy, intercept_26_D_s_star)            = +0.4871
    C(intercept_39_psi, intercept_40_T_cubarcbars)            = +0.4854
    C(intercept_38_Z_cs, intercept_39_psi)                    = +0.4845
    C(m_b, intercept_20_B_c)                               = +0.4841
    C(intercept_19_chi_c2, intercept_24_D_star)               = +0.4827
    C(m_s, intercept_12_eta_or_h)                             = -0.4818
    C(intercept_20_B_c, intercept_24_D_star)                  = +0.4790
    C(mesons_n_slope_heavy, intercept_25_D_s)                 = +0.4621
    C(intercept_6_phi, intercept_12_eta_or_h)                 = -0.4527
    C(m_ud, intercept_4_omega)                               = +0.4520
    C(m_c, m_b)                               = +0.4519
    C(m_s, intercept_8_K_star)                               = +0.4500
    C(m_s, mesons_n_slope_light)                              = +0.4477
    C(mesons_n_slope_heavy, intercept_24_D_star)              = +0.4308
    C(mesons_n_slope_heavy, intercept_40_T_cubarcbars)        = +0.4302
    C(mesons_n_slope_heavy, intercept_38_Z_cs)                = +0.4281
    C(intercept_4_omega, intercept_6_phi)                     = -0.4255
    C(intercept_6_phi, intercept_8_K_star)                    = +0.4216
    C(intercept_24_D_star, intercept_25_D_s)                  = +0.4201
    C(mesons_n_slope_light, intercept_0_pi)                   = -0.4199
    C(m_b, intercept_28_eta_or_h_c)                           = +0.4188
    C(mesons_j_slope_heavy, intercept_25_D_s)                 = +0.4167
    C(m_s, intercept_15_K_star)                               = +0.4123
    C(intercept_6_phi, intercept_9_K_star_0)                  = +0.4085
    C(mesons_j_slope_light, intercept_11_rho_or_a)            = -0.4071
    C(m_b, intercept_27_Psi)                               = +0.3990
    C(mesons_n_slope_heavy, intercept_19_chi_c2)              = +0.3939
    C(m_ud, intercept_9_K_star_0)                             = -0.3903
    C(intercept_15_K_star, intercept_16_phi_or_f__tag)        = +0.3892
    C(mesons_n_slope_heavy, intercept_17_D_star0_1)           = +0.3822
    C(intercept_8_K_star, intercept_16_phi_or_f__tag)         = +0.3808
    C(m_b, mesons_j_slope_heavy)                              = +0.3796
    C(mesons_n_slope_light, intercept_16_phi_or_f__tag)       = +0.3770
    C(mesons_j_slope_light, intercept_13_omega_or_f)          = -0.3721
    C(mesons_n_slope_light, intercept_5_omega_3)              = -0.3687
    C(mesons_n_slope_heavy, intercept_41_T_psiphi0)           = +0.3675
    C(mesons_n_slope_heavy, intercept_42_T_psiphi1)           = +0.3670
    C(m_s, intercept_26_D_s_star)                             = +0.3662
    C(m_s, intercept_9_K_star_0)                              = +0.3649
    C(intercept_6_phi, intercept_15_K_star)                   = +0.3628
    C(intercept_0_pi, intercept_4_omega)                      = +0.3627
    C(intercept_12_eta_or_h, intercept_16_phi_or_f__tag)      = -0.3570
    C(m_c, mdbv_cs)                               = +0.3565
    C(mesons_j_slope_light, intercept_10_pi_or_b)             = -0.3542
    C(m_s, intercept_0_pi)                               = -0.3510
    C(m_ud, intercept_13_omega_or_f)                          = +0.3483
    C(m_b, intercept_18_Psi)                               = +0.3412
    C(mesons_j_slope_heavy, intercept_26_D_s_star)            = +0.3410
    C(m_ud, intercept_15_K_star)                              = -0.3404
    C(mesons_n_slope_heavy, mdbv_cud)                         = +0.3404
    C(mdbv_cs, intercept_28_eta_or_h_c)                       = +0.3384
    C(m_s, intercept_13_omega_or_f)                           = -0.3371
    C(m_s, intercept_32_B_star_s)                             = +0.3350
    C(intercept_6_phi, intercept_26_D_s_star)                 = +0.3289
    C(m_ud, intercept_26_D_s_star)                            = -0.3260
    C(mesons_n_slope_light, intercept_2_a_1)                  = -0.3252
    C(mdbv_cs, intercept_27_Psi)                              = +0.3245
    C(m_s, intercept_25_D_s)                               = +0.3228
    C(m_s, intercept_14_K)                               = +0.3193
    C(intercept_6_phi, intercept_13_omega_or_f)               = -0.3164
    C(mesons_j_slope_heavy, intercept_30_B_star)              = -0.3143
    C(intercept_9_K_star_0, intercept_16_phi_or_f__tag)       = +0.3136
    C(intercept_16_phi_or_f__tag, intercept_26_D_s_star)      = +0.3132
    C(mesons_n_slope_heavy, intercept_39_psi)                 = +0.3122
    C(mesons_n_slope_light, intercept_1_pi_2)                 = -0.3085
    C(m_c, intercept_40_T_cubarcbars)                         = +0.3070
    C(intercept_4_omega, intercept_5_omega_3)                 = +0.3062
    C(intercept_12_eta_or_h, intercept_13_omega_or_f)         = +0.3058
    C(m_c, intercept_38_Z_cs)                               = +0.3054
    C(m_b, mdbv_cs)                               = +0.3029
    C(intercept_6_phi, intercept_32_B_star_s)                 = +0.3006
    C(intercept_0_pi, intercept_16_phi_or_f__tag)             = -0.2990
    C(m_ud, intercept_32_B_star_s)                            = -0.2974
    C(intercept_14_K, intercept_16_phi_or_f__tag)             = +0.2973
    C(intercept_11_rho_or_a, intercept_12_eta_or_h)           = +0.2953
    C(mesons_n_slope_light, intercept_3_h_1)                  = -0.2943
    C(intercept_28_eta_or_h_c, intercept_40_T_cubarcbars)     = +0.2913
    C(m_b, intercept_26_D_s_star)                             = +0.2912
    C(intercept_23_D, intercept_24_D_star)                    = +0.2901
    C(intercept_28_eta_or_h_c, intercept_38_Z_cs)             = +0.2899
    C(intercept_6_phi, intercept_25_D_s)                      = +0.2898
    C(m_ud, intercept_25_D_s)                               = -0.2869
    C(intercept_16_phi_or_f__tag, intercept_32_B_star_s)      = +0.2865
    C(m_s, intercept_11_rho_or_a)                             = -0.2864
    C(m_ud, intercept_11_rho_or_a)                            = +0.2863
    C(m_b, intercept_33_Upsilon_or_chi_b)                     = +0.2861
    C(m_b, intercept_25_D_s)                               = +0.2846
    C(intercept_23_D, intercept_27_Psi)                       = +0.2820
    C(mdbv_ud, intercept_37_Z_c)                              = -0.2808
    C(m_ud, intercept_10_pi_or_b)                             = +0.2801
    C(intercept_6_phi, intercept_14_K)                        = +0.2799
    C(intercept_27_Psi, intercept_40_T_cubarcbars)            = +0.2794
    C(m_s, intercept_31_B_s)                               = +0.2794
    C(intercept_2_a_1, intercept_4_omega)                     = +0.2790
    C(m_s, intercept_5_omega_3)                               = -0.2787
    C(intercept_27_Psi, intercept_38_Z_cs)                    = +0.2781
    C(m_s, intercept_10_pi_or_b)                              = -0.2761
    C(intercept_23_D, intercept_28_eta_or_h_c)                = +0.2761
    C(intercept_16_phi_or_f__tag, intercept_25_D_s)           = +0.2760
    C(intercept_10_pi_or_b, intercept_12_eta_or_h)            = +0.2698
    C(mesons_j_slope_heavy, mdbv_cs)                          = +0.2692
    C(m_s, intercept_2_a_1)                               = -0.2673
    C(mdbv_cs, intercept_20_B_c)                              = +0.2664
    C(mdbv_ud, mdbv_cud)                               = -0.2661
    C(intercept_6_phi, intercept_11_rho_or_a)                 = -0.2661
    C(m_s, mesons_j_slope_light)                              = +0.2644
    C(mdbv_cs, intercept_18_Psi)                              = +0.2635
    C(m_ud, intercept_0_pi)                               = +0.2626
    C(m_c, intercept_41_T_psiphi0)                            = +0.2622
    C(m_c, intercept_42_T_psiphi1)                            = +0.2619
    C(intercept_4_omega, intercept_12_eta_or_h)               = +0.2615
    C(m_b, intercept_40_T_cubarcbars)                         = +0.2608
    C(m_ud, intercept_14_K)                               = -0.2600
    C(m_b, intercept_38_Z_cs)                               = +0.2596
    C(m_b, intercept_19_chi_c2)                               = +0.2584
    C(intercept_6_phi, intercept_10_pi_or_b)                  = -0.2577
    C(intercept_4_omega, intercept_15_K_star)                 = -0.2558
    C(m_b, intercept_17_D_star0_1)                            = +0.2534
    C(intercept_1_pi_2, intercept_4_omega)                    = +0.2533
    C(intercept_6_phi, intercept_31_B_s)                      = +0.2507
    C(m_b, intercept_24_D_star)                               = +0.2497
    C(intercept_28_eta_or_h_c, intercept_41_T_psiphi0)        = +0.2489
    C(intercept_28_eta_or_h_c, intercept_42_T_psiphi1)        = +0.2486
    C(intercept_13_omega_or_f, intercept_16_phi_or_f__tag)    = -0.2482
    C(m_ud, intercept_31_B_s)                               = -0.2479
    C(intercept_0_pi, intercept_6_phi)                        = -0.2479
    C(mdbv_cs, intercept_26_D_s_star)                         = +0.2434
    C(m_c, mdbv_cud)                               = +0.2429
    C(mesons_j_slope_heavy, intercept_29_B)                   = -0.2412
    C(mesons_n_slope_heavy, intercept_37_Z_c)                 = +0.2404
    C(intercept_3_h_1, intercept_4_omega)                     = +0.2399
    C(intercept_16_phi_or_f__tag, intercept_31_B_s)           = +0.2389
    C(intercept_27_Psi, intercept_41_T_psiphi0)               = +0.2387
    C(intercept_27_Psi, intercept_42_T_psiphi1)               = +0.2384
    C(intercept_5_omega_3, intercept_16_phi_or_f__tag)        = -0.2371
    C(m_ud, intercept_8_K_star)                               = -0.2344
    C(mesons_j_slope_heavy, intercept_40_T_cubarcbars)        = +0.2318
    C(mdbv_cs, intercept_25_D_s)                              = +0.2309
    C(mesons_j_slope_heavy, intercept_38_Z_cs)                = +0.2307
    C(mdbv_cud, intercept_28_eta_or_h_c)                      = +0.2305
    C(intercept_23_D, intercept_26_D_s_star)                  = +0.2303
    C(intercept_20_B_c, intercept_40_T_cubarcbars)            = +0.2294
    C(intercept_20_B_c, intercept_38_Z_cs)                    = +0.2283
    C(intercept_2_a_1, intercept_16_phi_or_f__tag)            = -0.2276
    C(intercept_18_Psi, intercept_40_T_cubarcbars)            = +0.2269
    C(intercept_8_K_star, intercept_9_K_star_0)               = +0.2269
    C(mesons_j_slope_light, intercept_6_phi)                  = +0.2268
    C(m_s, intercept_1_pi_2)                               = -0.2262
    C(intercept_18_Psi, intercept_38_Z_cs)                    = +0.2258
    C(m_b, intercept_41_T_psiphi0)                            = +0.2228
    C(m_c, intercept_39_psi)                               = +0.2228
    C(m_b, intercept_42_T_psiphi1)                            = +0.2225
    C(m_c, intercept_23_D)                               = +0.2224
    C(mdbv_cud, intercept_27_Psi)                             = +0.2211
    C(intercept_4_omega, intercept_26_D_s_star)               = -0.2185
    C(intercept_20_B_c, intercept_21_Upsilon)                 = +0.2180
    C(mdbv_cs, intercept_24_D_star)                           = +0.2152
    C(mesons_n_slope_light, intercept_15_K_star)              = +0.2126
    C(m_s, intercept_3_h_1)                               = -0.2118
    C(intercept_28_eta_or_h_c, intercept_39_psi)              = +0.2115
    C(intercept_11_rho_or_a, intercept_13_omega_or_f)         = +0.2103
    C(intercept_26_D_s_star, intercept_40_T_cubarcbars)       = +0.2095
    C(intercept_26_D_s_star, intercept_38_Z_cs)               = +0.2085
    C(intercept_18_Psi, intercept_23_D)                       = +0.2073
    C(m_b, mdbv_cud)                               = +0.2064
    C(intercept_8_K_star, intercept_15_K_star)                = +0.2051
    C(intercept_27_Psi, intercept_39_psi)                     = +0.2028
    C(intercept_4_omega, intercept_32_B_star_s)               = -0.2002
    C(intercept_4_omega, intercept_14_K)                      = -0.1994
    C(intercept_25_D_s, intercept_40_T_cubarcbars)            = +0.1988
    C(intercept_9_K_star_0, intercept_12_eta_or_h)            = -0.1984
    C(intercept_11_rho_or_a, intercept_16_phi_or_f__tag)      = -0.1981
    C(mesons_j_slope_heavy, intercept_41_T_psiphi0)           = +0.1980
    C(m_ud, intercept_2_a_1)                               = +0.1978
    C(intercept_25_D_s, intercept_38_Z_cs)                    = +0.1978
    C(mesons_j_slope_heavy, intercept_42_T_psiphi1)           = +0.1978
    C(m_ud, mesons_j_slope_light)                             = -0.1977
    C(mesons_n_slope_light, intercept_6_phi)                  = +0.1976
    C(mdbv_cs, intercept_19_chi_c2)                           = +0.1968
    C(intercept_10_pi_or_b, intercept_16_phi_or_f__tag)       = -0.1964
    C(intercept_20_B_c, intercept_41_T_psiphi0)               = +0.1959
    C(intercept_20_B_c, intercept_42_T_psiphi1)               = +0.1957
    C(m_ud, intercept_5_omega_3)                              = +0.1953
    C(intercept_18_Psi, intercept_41_T_psiphi0)               = +0.1938
    C(intercept_17_D_star0_1, intercept_23_D)                 = +0.1937
    C(intercept_18_Psi, intercept_42_T_psiphi1)               = +0.1936
    C(intercept_4_omega, intercept_25_D_s)                    = -0.1927
    C(intercept_1_pi_2, intercept_16_phi_or_f__tag)           = -0.1923
    C(intercept_10_pi_or_b, intercept_13_omega_or_f)          = +0.1919
    C(mdbv_cs, intercept_17_D_star0_1)                        = +0.1910
    C(mdbv_ud, intercept_38_Z_cs)                             = -0.1895
    C(mdbv_ud, intercept_40_T_cubarcbars)                     = -0.1895
    C(m_b, intercept_39_psi)                               = +0.1893
    C(intercept_10_pi_or_b, intercept_11_rho_or_a)            = +0.1892
    C(intercept_5_omega_3, intercept_6_phi)                   = -0.1878
    C(intercept_2_a_1, intercept_6_phi)                       = -0.1873
    C(intercept_24_D_star, intercept_40_T_cubarcbars)         = +0.1853
    C(intercept_18_Psi, intercept_30_B_star)                  = -0.1852
    C(intercept_14_K, intercept_15_K_star)                    = +0.1845
    C(intercept_24_D_star, intercept_38_Z_cs)                 = +0.1844
    C(mesons_j_slope_heavy, mdbv_cud)                         = +0.1834
    C(intercept_4_omega, intercept_13_omega_or_f)             = +0.1834
    C(mesons_n_slope_heavy, intercept_21_Upsilon)             = +0.1833
    C(m_b, intercept_22_chi_b1)                               = +0.1825
    C(intercept_0_pi, intercept_5_omega_3)                    = +0.1820
    C(mdbv_cud, intercept_20_B_c)                             = +0.1815
    C(m_c, intercept_30_B_star)                               = -0.1800
    C(intercept_3_h_1, intercept_16_phi_or_f__tag)            = -0.1800
    C(mdbv_cud, intercept_18_Psi)                             = +0.1795
    C(intercept_26_D_s_star, intercept_41_T_psiphi0)          = +0.1790
    C(intercept_26_D_s_star, intercept_42_T_psiphi1)          = +0.1788
    C(intercept_12_eta_or_h, intercept_26_D_s_star)           = -0.1769
    C(mesons_j_slope_heavy, intercept_32_B_star_s)            = -0.1766
    C(intercept_19_chi_c2, intercept_23_D)                    = +0.1761
    C(mesons_j_slope_light, intercept_4_omega)                = -0.1716
    C(m_c, intercept_37_Z_c)                               = +0.1715
    C(intercept_31_B_s, intercept_32_B_star_s)                = +0.1712
    C(intercept_20_B_c, intercept_23_D)                       = +0.1708
    C(intercept_21_Upsilon, intercept_33_Upsilon_or_chi_b)    = +0.1703
    C(intercept_25_D_s, intercept_41_T_psiphi0)               = +0.1698
    C(intercept_25_D_s, intercept_42_T_psiphi1)               = +0.1696
    C(intercept_19_chi_c2, intercept_40_T_cubarcbars)         = +0.1694
    C(mesons_n_slope_light, intercept_14_K)                   = +0.1687
    C(intercept_19_chi_c2, intercept_38_Z_cs)                 = +0.1686
    C(mesons_j_slope_heavy, intercept_39_psi)                 = +0.1683
    C(intercept_23_D, intercept_25_D_s)                       = +0.1682
    C(intercept_4_omega, intercept_31_B_s)                    = -0.1670
    C(intercept_4_omega, intercept_8_K_star)                  = -0.1666
    C(intercept_20_B_c, intercept_39_psi)                     = +0.1665
    C(mdbv_cud, intercept_26_D_s_star)                        = +0.1658
    C(intercept_0_pi, intercept_2_a_1)                        = +0.1657
    C(intercept_18_Psi, intercept_39_psi)                     = +0.1647
    C(intercept_17_D_star0_1, intercept_30_B_star)            = -0.1645
    C(intercept_17_D_star0_1, intercept_40_T_cubarcbars)      = +0.1644
    C(intercept_19_chi_c2, intercept_30_B_star)               = -0.1641
    C(intercept_8_K_star, intercept_26_D_s_star)              = +0.1639
    C(intercept_17_D_star0_1, intercept_38_Z_cs)              = +0.1636
    C(mesons_j_slope_heavy, intercept_24_D_star)              = +0.1632
    C(intercept_28_eta_or_h_c, intercept_37_Z_c)              = +0.1628
    C(mesons_n_slope_light, intercept_26_D_s_star)            = +0.1626
    C(mesons_n_slope_heavy, intercept_33_Upsilon_or_chi_b)    = +0.1617
    C(intercept_8_K_star, intercept_14_K)                     = +0.1617
    C(intercept_12_eta_or_h, intercept_32_B_star_s)           = -0.1615
    C(m_ud, mesons_n_slope_light)                             = -0.1611
    C(intercept_8_K_star, intercept_12_eta_or_h)              = -0.1610
    C(intercept_4_omega, intercept_11_rho_or_a)               = +0.1594
    C(mesons_n_slope_light, mesons_j_slope_light)             = +0.1591
    C(intercept_24_D_star, intercept_41_T_psiphi0)            = +0.1583
    C(intercept_24_D_star, intercept_42_T_psiphi1)            = +0.1581
    C(mdbv_cud, intercept_25_D_s)                             = +0.1573
    C(intercept_27_Psi, intercept_37_Z_c)                     = +0.1561
    C(intercept_12_eta_or_h, intercept_25_D_s)                = -0.1557
    C(m_ud, intercept_1_pi_2)                               = +0.1550
    C(mesons_n_slope_light, intercept_9_K_star_0)             = -0.1544
    C(m_b, intercept_34_eta_b)                               = +0.1543
    C(intercept_0_pi, intercept_12_eta_or_h)                  = +0.1526
    C(intercept_4_omega, intercept_10_pi_or_b)                = +0.1522
    C(intercept_26_D_s_star, intercept_39_psi)                = +0.1521
    C(mesons_n_slope_heavy, intercept_23_D)                   = +0.1512
    C(intercept_15_K_star, intercept_26_D_s_star)             = +0.1509
    C(intercept_0_pi, intercept_1_pi_2)                       = +0.1506
    C(intercept_8_K_star, intercept_32_B_star_s)              = +0.1506
    C(intercept_0_pi, intercept_15_K_star)                    = -0.1505
    C(mesons_j_slope_light, intercept_15_K_star)              = -0.1502
    C(intercept_1_pi_2, intercept_6_phi)                      = -0.1501
    C(mesons_n_slope_light, intercept_32_B_star_s)            = +0.1497
    C(mesons_j_slope_light, intercept_8_K_star)               = +0.1474
    C(mdbv_cud, intercept_24_D_star)                          = +0.1466
    C(m_b, intercept_37_Z_c)                               = +0.1458
    C(m_c, intercept_21_Upsilon)                              = +0.1452
    C(intercept_8_K_star, intercept_25_D_s)                   = +0.1448
    C(intercept_19_chi_c2, intercept_41_T_psiphi0)            = +0.1447
    C(intercept_19_chi_c2, intercept_42_T_psiphi1)            = +0.1445
    C(intercept_25_D_s, intercept_39_psi)                     = +0.1443
    C(mesons_n_slope_light, intercept_25_D_s)                 = +0.1438
    C(m_b, intercept_32_B_star_s)                             = +0.1433
    C(m_ud, intercept_3_h_1)                               = +0.1431
    C(intercept_0_pi, intercept_3_h_1)                        = +0.1427
    C(intercept_9_K_star_0, intercept_15_K_star)              = +0.1425
    C(intercept_18_Psi, intercept_29_B)                       = -0.1408
    C(intercept_17_D_star0_1, intercept_41_T_psiphi0)         = +0.1405
    C(intercept_17_D_star0_1, intercept_42_T_psiphi1)         = +0.1403
    C(intercept_2_a_1, intercept_5_omega_3)                   = +0.1402
    C(intercept_17_D_star0_1, intercept_32_B_star_s)          = -0.1398
    C(intercept_3_h_1, intercept_6_phi)                       = -0.1391
    C(intercept_9_K_star_0, intercept_13_omega_or_f)          = -0.1384
    C(mesons_j_slope_heavy, intercept_21_Upsilon)             = +0.1383
    C(intercept_15_K_star, intercept_32_B_star_s)             = +0.1381
    C(mesons_n_slope_light, intercept_12_eta_or_h)            = -0.1358
    C(m_c, intercept_29_B)                               = -0.1356
    C(intercept_12_eta_or_h, intercept_31_B_s)                = -0.1346
    C(intercept_24_D_star, intercept_39_psi)                  = +0.1345
    C(intercept_29_B, intercept_30_B_star)                    = +0.1342
    C(mdbv_cud, intercept_19_chi_c2)                          = +0.1341
    C(intercept_9_K_star_0, intercept_26_D_s_star)            = +0.1340
    C(intercept_15_K_star, intercept_25_D_s)                  = +0.1330
    C(mesons_n_slope_light, intercept_8_K_star)               = +0.1316
    C(intercept_21_Upsilon, intercept_22_chi_b1)              = +0.1310
    C(intercept_21_Upsilon, intercept_28_eta_or_h_c)          = +0.1302
    C(mdbv_cud, intercept_17_D_star0_1)                       = +0.1301
    C(mesons_j_slope_heavy, intercept_37_Z_c)                 = +0.1295
    C(intercept_1_pi_2, intercept_5_omega_3)                  = +0.1284
    C(intercept_0_pi, intercept_26_D_s_star)                  = -0.1283
    C(intercept_20_B_c, intercept_37_Z_c)                     = +0.1282
    C(m_ud, intercept_30_B_star)                              = +0.1270
    C(intercept_18_Psi, intercept_37_Z_c)                     = +0.1268
    C(mesons_n_slope_heavy, intercept_36_X_3350_)             = +0.1262
    C(intercept_8_K_star, intercept_31_B_s)                   = +0.1256
    C(intercept_19_chi_c2, intercept_29_B)                    = -0.1252
    C(m_b, intercept_31_B_s)                               = +0.1252
    C(intercept_17_D_star0_1, intercept_29_B)                 = -0.1250
    C(mesons_n_slope_light, intercept_31_B_s)                 = +0.1249
    C(intercept_13_omega_or_f, intercept_26_D_s_star)         = -0.1237
    C(intercept_28_eta_or_h_c, intercept_30_B_star)           = -0.1236
    C(intercept_20_B_c, intercept_33_Upsilon_or_chi_b)        = +0.1232
    C(m_ud, intercept_24_D_star)                              = +0.1231
    C(intercept_19_chi_c2, intercept_39_psi)                  = +0.1230
    C(intercept_21_Upsilon, intercept_27_Psi)                 = +0.1229
    C(intercept_9_K_star_0, intercept_32_B_star_s)            = +0.1223
    C(m_s, intercept_30_B_star)                               = -0.1219
    C(intercept_3_h_1, intercept_5_omega_3)                   = +0.1219
    C(intercept_5_omega_3, intercept_15_K_star)               = -0.1211
    C(intercept_25_D_s, intercept_30_B_star)                  = -0.1199
    C(intercept_17_D_star0_1, intercept_39_psi)               = +0.1193
    C(intercept_9_K_star_0, intercept_25_D_s)                 = +0.1180
    C(m_s, intercept_24_D_star)                               = -0.1176
    C(intercept_0_pi, intercept_32_B_star_s)                  = -0.1176
    C(intercept_0_pi, intercept_14_K)                         = -0.1174
    C(intercept_26_D_s_star, intercept_37_Z_c)                = +0.1171
    C(intercept_14_K, intercept_26_D_s_star)                  = +0.1168
    C(intercept_5_omega_3, intercept_12_eta_or_h)             = +0.1167
    C(intercept_1_pi_2, intercept_2_a_1)                      = +0.1161
    C(intercept_2_a_1, intercept_12_eta_or_h)                 = +0.1155
    C(intercept_15_K_star, intercept_31_B_s)                  = +0.1152
    C(intercept_2_a_1, intercept_15_K_star)                   = -0.1148
    C(intercept_6_phi, intercept_30_B_star)                   = -0.1147
    C(intercept_9_K_star_0, intercept_11_rho_or_a)            = -0.1146
    C(mesons_j_slope_heavy, intercept_31_B_s)                 = -0.1145
    C(intercept_8_K_star, intercept_13_omega_or_f)            = -0.1136
    C(intercept_0_pi, intercept_25_D_s)                       = -0.1132
    C(m_b, intercept_30_B_star)                               = +0.1130
    C(intercept_13_omega_or_f, intercept_32_B_star_s)         = -0.1130
    C(intercept_18_Psi, intercept_21_Upsilon)                 = +0.1127
    C(intercept_9_K_star_0, intercept_10_pi_or_b)             = -0.1118
    C(intercept_25_D_s, intercept_37_Z_c)                     = +0.1111
    C(intercept_6_phi, intercept_24_D_star)                   = -0.1108
    C(intercept_20_B_c, intercept_30_B_star)                  = -0.1106
    C(intercept_18_Psi, intercept_32_B_star_s)                = -0.1102
    C(intercept_2_a_1, intercept_3_h_1)                       = +0.1100
    C(intercept_21_Upsilon, intercept_32_B_star_s)            = +0.1097
    C(intercept_9_K_star_0, intercept_14_K)                   = +0.1092
    C(intercept_13_omega_or_f, intercept_25_D_s)              = -0.1089
    C(m_c, intercept_33_Upsilon_or_chi_b)                     = +0.1079
    C(intercept_0_pi, intercept_13_omega_or_f)                = +0.1070
    C(intercept_14_K, intercept_32_B_star_s)                  = +0.1070
    C(intercept_27_Psi, intercept_30_B_star)                  = -0.1061
    C(intercept_11_rho_or_a, intercept_26_D_s_star)           = -0.1051
    C(intercept_16_phi_or_f__tag, intercept_30_B_star)        = -0.1047
    C(m_ud, intercept_29_B)                               = +0.1044
    C(intercept_8_K_star, intercept_11_rho_or_a)              = -0.1040
    C(intercept_28_eta_or_h_c, intercept_33_Upsilon_or_chi_b) = +0.1039
    C(intercept_26_D_s_star, intercept_32_B_star_s)           = +0.1038
    C(intercept_24_D_star, intercept_37_Z_c)                  = +0.1035
    C(intercept_14_K, intercept_25_D_s)                       = +0.1030
    C(intercept_9_K_star_0, intercept_31_B_s)                 = +0.1020
    C(intercept_5_omega_3, intercept_26_D_s_star)             = -0.1018
    C(m_s, mesons_j_slope_heavy)                              = +0.1015
    C(intercept_10_pi_or_b, intercept_26_D_s_star)            = -0.1013
    C(mesons_j_slope_light, intercept_0_pi)                   = -0.1012
    C(intercept_1_pi_2, intercept_3_h_1)                      = +0.1011
    C(m_c, intercept_32_B_star_s)                             = -0.1011
    C(intercept_16_phi_or_f__tag, intercept_24_D_star)        = -0.1010
    C(intercept_21_Upsilon, intercept_30_B_star)              = +0.1000
    C(intercept_27_Psi, intercept_33_Upsilon_or_chi_b)        = +0.1000
	m_ud: 0.011110285783478242 +/- 0.0323452987610392
	m_s: 0.35531587191544534 +/- 0.028717641058543623
	mesons_n_slope_light: 0.8223544690980453 +/- 0.020536471627299283
	mesons_j_slope_light: 0.8627820513357707 +/- 0.014920313337242594
	m_c: 1.2799532156908038 +/- 0.060188869328350714
	m_b: 4.734923937774562 +/- 0.015546330334289522
	mesons_n_slope_heavy: 0.4835052487777042 +/- 0.01848363621953821
	mesons_j_slope_heavy: 0.7068461868543532 +/- 0.04257272013117079
	tetra_n_slope_very_heavy: 0.23446634266600824 +/- 2.9377557315530822
	mdbv_ud: 0.9264635630146271 +/- 0.7081181492859485
	mdbv_sud: 0.35000000005270976 +/- 0.6680401990015945
	mdbv_cud: 1.315149160317365 +/- 0.1983607129688965
	mdbv_cs: 1.312220080247012 +/- 0.14451852800968173
	mdbv_cc: 1.5261659475997884 +/- 67.3200812989936
	intercept_0_pi: -1.5550382507768181 +/- 0.13884264662240256
	slope_0_pi: 0.8223544690980453 +/- 0.02053647163604682
	m1_0_pi: 0.011110285783478242 +/- 0.032345298700540266
	m2_0_pi: 0.011110285783478242 +/- 0.032345298700540266
	intercept_1_pi_2: -0.2328974752987901 +/- 0.24689762739449725
	slope_1_pi_2: 0.8223544690980453 +/- 0.02053647163604682
	m1_1_pi_2: 0.011110285783478242 +/- 0.032345298700540266
	m2_1_pi_2: 0.011110285783478242 +/- 0.032345298700540266
	intercept_2_a_1: -0.2935068900352325 +/- 0.16147397829710078
	slope_2_a_1: 0.8223544690980453 +/- 0.02053647163604682
	m1_2_a_1: 0.011110285783478242 +/- 0.032345298700540266
	m2_2_a_1: 0.011110285783478242 +/- 0.032345298700540266
	intercept_3_h_1: -0.10004962395308305 +/- 0.2765148423395766
	slope_3_h_1: 0.8223544690980453 +/- 0.02053647163604682
	m1_3_h_1: 0.011110285783478242 +/- 0.032345298700540266
	m2_3_h_1: 0.011110285783478242 +/- 0.032345298700540266
	intercept_4_omega: 0.5587799242671406 +/- 0.0657104171969053
	slope_4_omega: 0.8223544690980453 +/- 0.02053647163604682
	m1_4_omega: 0.011110285783478242 +/- 0.032345298700540266
	m2_4_omega: 0.011110285783478242 +/- 0.032345298700540266
	intercept_5_omega_3: 0.7994488780340048 +/- 0.19268408034733558
	slope_5_omega_3: 0.8223544690980453 +/- 0.02053647163604682
	m1_5_omega_3: 0.011110285783478242 +/- 0.032345298700540266
	m2_5_omega_3: 0.011110285783478242 +/- 0.032345298700540266
	intercept_6_phi: 0.6705923834727896 +/- 0.07480303690627216
	slope_6_phi: 0.8223544690980453 +/- 0.02053647163604682
	m1_6_phi: 0.35531587191544534 +/- 0.02871764102793493
	m2_6_phi: 0.35531587191544534 +/- 0.02871764102793493
	intercept_7_K: -1.2879673953402395 +/- 0.337979323613964
	slope_7_K: 0.8223544690980453 +/- 0.02053647163604682
	m1_7_K: 0.35531587191544534 +/- 0.02871764102793493
	m2_7_K: 0.011110285783478242 +/- 0.032345298700540266
	intercept_8_K_star: 0.7548166734719534 +/- 0.038587247759071096
	slope_8_K_star: 0.8223544690980453 +/- 0.02053647163604682
	m1_8_K_star: 0.35531587191544534 +/- 0.02871764102793493
	m2_8_K_star: 0.011110285783478242 +/- 0.032345298700540266
	intercept_9_K_star_0: -0.3478685179641943 +/- 0.05282194997131656
	slope_9_K_star_0: 0.8223544690980453 +/- 0.02053647163604682
	m1_9_K_star_0: 0.35531587191544534 +/- 0.02871764102793493
	m2_9_K_star_0: 0.011110285783478242 +/- 0.032345298700540266
	intercept_10_pi_or_b: -0.38491891479189594 +/- 0.11616288890905924
	slope_10_pi_or_b: 0.8627820513357707 +/- 0.014920313312830816
	m1_10_pi_or_b: 0.011110285783478242 +/- 0.032345298700540266
	m2_10_pi_or_b: 0.011110285783478242 +/- 0.032345298700540266
	intercept_11_rho_or_a: 0.5156417973762613 +/- 0.1126031797600839
	slope_11_rho_or_a: 0.8627820513357707 +/- 0.014920313312830816
	m1_11_rho_or_a: 0.011110285783478242 +/- 0.032345298700540266
	m2_11_rho_or_a: 0.011110285783478242 +/- 0.032345298700540266
	intercept_12_eta_or_h: -0.30127648471239843 +/- 0.048809687149077234
	slope_12_eta_or_h: 0.8627820513357707 +/- 0.014920313312830816
	m1_12_eta_or_h: 0.011110285783478242 +/- 0.032345298700540266
	m2_12_eta_or_h: 0.011110285783478242 +/- 0.032345298700540266
	intercept_13_omega_or_f: 0.5340976750339311 +/- 0.07312057309258586
	slope_13_omega_or_f: 0.8627820513357707 +/- 0.014920313312830816
	m1_13_omega_or_f: 0.011110285783478242 +/- 0.032345298700540266
	m2_13_omega_or_f: 0.011110285783478242 +/- 0.032345298700540266
	intercept_14_K: -0.034414022014598665 +/- 0.05612597238435404
	slope_14_K: 0.8627820513357707 +/- 0.014920313312830816
	m1_14_K: 0.35531587191544534 +/- 0.02871764102793493
	m2_14_K: 0.011110285783478242 +/- 0.032345298700540266
	intercept_15_K_star: 0.701032151183524 +/- 0.058796555699582566
	slope_15_K_star: 0.8627820513357707 +/- 0.014920313312830816
	m1_15_K_star: 0.35531587191544534 +/- 0.02871764102793493
	m2_15_K_star: 0.011110285783478242 +/- 0.032345298700540266
	intercept_16_phi_or_f__tag: 0.8380395060575494 +/- 0.07743263264567911
	slope_16_phi_or_f__tag: 0.8627820513357707 +/- 0.014920313312830816
	m1_16_phi_or_f__tag: 0.35531587191544534 +/- 0.02871764102793493
	m2_16_phi_or_f__tag: 0.35531587191544534 +/- 0.02871764102793493
	intercept_17_D_star0_1: 0.654107371843402 +/- 0.06319066083711442
	slope_17_D_star0_1: 0.4835052487777042 +/- 0.01848363622893219
	m1_17_D_star0_1: 1.2799532156908038 +/- 0.06018886948379982
	m2_17_D_star0_1: 0.011110285783478242 +/- 0.032345298700540266
	intercept_18_Psi: 1.3810145749523357 +/- 0.19220303007756884
	slope_18_Psi: 0.4835052487777042 +/- 0.01848363622893219
	m1_18_Psi: 1.2799532156908038 +/- 0.06018886948379982
	m2_18_Psi: 1.2799532156908038 +/- 0.06018886948379982
	intercept_19_chi_c2: 1.578209929016265 +/- 0.27615104441844096
	slope_19_chi_c2: 0.4835052487777042 +/- 0.01848363622893219
	m1_19_chi_c2: 1.2799532156908038 +/- 0.06018886948379982
	m2_19_chi_c2: 1.2799532156908038 +/- 0.06018886948379982
	intercept_20_B_c: 0.7157301586716431 +/- 0.11735942410929306
	slope_20_B_c: 0.4835052487777042 +/- 0.01848363622893219
	m1_20_B_c: 4.734923937774562 +/- 0.015546330305401108
	m2_20_B_c: 1.2799532156908038 +/- 0.06018886948379982
	intercept_21_Upsilon: 1.976183844583456 +/- 0.04546405345101616
	slope_21_Upsilon: 0.4835052487777042 +/- 0.01848363622893219
	m1_21_Upsilon: 4.734923937774562 +/- 0.015546330305401108
	m2_21_Upsilon: 4.734923937774562 +/- 0.015546330305401108
	intercept_22_chi_b1: 1.2584822224265202 +/- 0.3398042395717407
	slope_22_chi_b1: 0.4835052487777042 +/- 0.01848363622893219
	m1_22_chi_b1: 4.734923937774562 +/- 0.015546330305401108
	m2_22_chi_b1: 4.734923937774562 +/- 0.015546330305401108
	intercept_23_D: -0.4209265563041538 +/- 0.26076207370151366
	slope_23_D: 0.7068461868543532 +/- 0.04257272002120442
	m1_23_D: 1.2799532156908038 +/- 0.06018886948379982
	m2_23_D: 0.011110285783478242 +/- 0.032345298700540266
	intercept_24_D_star: 0.4524405415120618 +/- 0.10122161014576427
	slope_24_D_star: 0.7068461868543532 +/- 0.04257272002120442
	m1_24_D_star: 1.2799532156908038 +/- 0.06018886948379982
	m2_24_D_star: 0.011110285783478242 +/- 0.032345298700540266
	intercept_25_D_s: -0.21317387489124512 +/- 0.09368936554807043
	slope_25_D_s: 0.7068461868543532 +/- 0.04257272002120442
	m1_25_D_s: 1.2799532156908038 +/- 0.06018886948379982
	m2_25_D_s: 0.35531587191544534 +/- 0.02871764102793493
	intercept_26_D_s_star: 0.6245729346903328 +/- 0.09714029891839054
	slope_26_D_s_star: 0.7068461868543532 +/- 0.04257272002120442
	m1_26_D_s_star: 1.2799532156908038 +/- 0.06018886948379982
	m2_26_D_s_star: 0.35531587191544534 +/- 0.02871764102793493
	intercept_27_Psi: 0.07952023019751461 +/- 0.25895400400287677
	slope_27_Psi: 0.7068461868543532 +/- 0.04257272002120442
	m1_27_Psi: 1.2799532156908038 +/- 0.06018886948379982
	m2_27_Psi: 1.2799532156908038 +/- 0.06018886948379982
	intercept_28_eta_or_h_c: -0.7107880483176311 +/- 0.238372732055076
	slope_28_eta_or_h_c: 0.7068461868543532 +/- 0.04257272002120442
	m1_28_eta_or_h_c: 1.2799532156908038 +/- 0.06018886948379982
	m2_28_eta_or_h_c: 1.2799532156908038 +/- 0.06018886948379982
	intercept_29_B: -0.36270921644534704 +/- 0.1210239044812879
	slope_29_B: 0.7068461868543532 +/- 0.04257272002120442
	m1_29_B: 4.734923937774562 +/- 0.015546330305401108
	m2_29_B: 0.011110285783478242 +/- 0.032345298700540266
	intercept_30_B_star: 0.5825723221655548 +/- 0.10479371303109437
	slope_30_B_star: 0.7068461868543532 +/- 0.04257272002120442
	m1_30_B_star: 4.734923937774562 +/- 0.015546330305401108
	m2_30_B_star: 0.011110285783478242 +/- 0.032345298700540266
	intercept_31_B_s: -0.1931530578427895 +/- 0.1130387715098436
	slope_31_B_s: 0.7068461868543532 +/- 0.04257272002120442
	m1_31_B_s: 4.734923937774562 +/- 0.015546330305401108
	m2_31_B_s: 0.35531587191544534 +/- 0.02871764102793493
	intercept_32_B_star_s: 0.7531460070404663 +/- 0.10077428074037702
	slope_32_B_star_s: 0.7068461868543532 +/- 0.04257272002120442
	m1_32_B_star_s: 4.734923937774562 +/- 0.015546330305401108
	m2_32_B_star_s: 0.35531587191544534 +/- 0.02871764102793493
	intercept_33_Upsilon_or_chi_b: 1.9958328059020438 +/- 0.07306935743645282
	slope_33_Upsilon_or_chi_b: 0.7068461868543532 +/- 0.04257272002120442
	m1_33_Upsilon_or_chi_b: 4.734923937774562 +/- 0.015546330305401108
	m2_33_Upsilon_or_chi_b: 4.734923937774562 +/- 0.015546330305401108
	intercept_34_eta_b: 1.0036398094131433 +/- 0.5743749380874823
	slope_34_eta_b: 0.7068461868543532 +/- 0.04257272002120442
	m1_34_eta_b: 4.734923937774562 +/- 0.015546330305401108
	m2_34_eta_b: 4.734923937774562 +/- 0.015546330305401108
	intercept_35_f_2: 1.719325383383188 +/- 2.514227096265497
	slope_35_f_2: 0.8223544690980453 +/- 0.02053647163604682
	m1_35_f_2: 0.35000000005270976 +/- 0.6680401981899468
	m2_35_f_2: 0.35000000005270976 +/- 0.6680401981899468
	intercept_36_X_3350_: 1.3468519038531679 +/- 1.3869694117563494
	slope_36_X_3350_: 0.4835052487777042 +/- 0.01848363622893219
	m1_36_X_3350_: 0.9264635630146271 +/- 0.7081181492710964
	m2_36_X_3350_: 1.315149160317365 +/- 0.19836071265547686
	intercept_37_Z_c: 0.06389815533871662 +/- 0.9274211074346856
	slope_37_Z_c: 0.4835052487777042 +/- 0.01848363622893219
	m1_37_Z_c: 1.315149160317365 +/- 0.19836071265547686
	m2_37_Z_c: 1.315149160317365 +/- 0.19836071265547686
	intercept_38_Z_cs: -0.18488463492074117 +/- 0.5541322656934582
	slope_38_Z_cs: 0.4835052487777042 +/- 0.01848363622893219
	m1_38_Z_cs: 1.315149160317365 +/- 0.19836071265547686
	m2_38_Z_cs: 1.312220080247012 +/- 0.14451852816826885
	intercept_39_psi: -0.40986867097560303 +/- 0.7854256095727875
	slope_39_psi: 0.4835052487777042 +/- 0.01848363622893219
	m1_39_psi: 1.312220080247012 +/- 0.14451852816826885
	m2_39_psi: 1.312220080247012 +/- 0.14451852816826885
	intercept_40_T_cubarcbars: -1.203416893282485 +/- 0.5513202152081761
	slope_40_T_cubarcbars: 0.4835052487777042 +/- 0.01848363622893219
	m1_40_T_cubarcbars: 1.315149160317365 +/- 0.19836071265547686
	m2_40_T_cubarcbars: 1.312220080247012 +/- 0.14451852816826885
	intercept_41_T_psiphi0: -0.5354500178806729 +/- 0.6780587249681356
	slope_41_T_psiphi0: 0.4835052487777042 +/- 0.01848363622893219
	m1_41_T_psiphi0: 1.312220080247012 +/- 0.14451852816826885
	m2_41_T_psiphi0: 1.312220080247012 +/- 0.14451852816826885
	intercept_42_T_psiphi1: 0.5091730924406136 +/- 0.6788972558256634
	slope_42_T_psiphi1: 0.4835052487777042 +/- 0.01848363622893219
	m1_42_T_psiphi1: 1.312220080247012 +/- 0.14451852816826885
	m2_42_T_psiphi1: 1.312220080247012 +/- 0.14451852816826885
	intercept_43_T_psipsi: -4.473532693177211 +/- 194.76332247943077
	slope_43_T_psipsi: 0.23446634266600824 +/- 2.9377557264092715
	m1_43_T_psipsi: 1.5261659475997884 +/- 67.32008128656713
	m2_43_T_psipsi: 1.5261659475997884 +/- 67.32008128656713
	Total Reduced Chi-square: 1.9534
	
